Wigner-Smith Time Delay Matrix for Electromagnetics: Theory and Phenomenology

Wigner-Smith (WS) time delay concepts have been used extensively in quantum mechanics to characterize delays experienced by particles interacting with a potential well. This paper formally extends WS time delay theory to Maxwell's equations and explores its potential applications in electromagnetics. The WS time delay matrix relates a lossless and reciprocal system's scattering matrix to its frequency derivative and allows for the construction of modes that experience well-defined group delays when interacting with the system. The matrix' entries for guiding, scattering, and radiating systems are energy-like overlap integrals of the electric and/or magnetic fields that arise upon excitation of the system via its ports. The WS time delay matrix has numerous applications in electromagnetics, including the characterization of group delays in multiport systems, the description of electromagnetic fields in terms of elementary scattering processes, and the characterization of frequency sensitivities of fields and multiport antenna impedance matrices.

==> Plots/RadPattern_1.csv <==
th, ant, rad, tot
0.5729577951308232,0.05920486725818144,0.057829479692469266,0.010959998114998742
1.5665915974071476,0.1605274649241121,0.15679403228952069,0.0297129638305651
2.560225399683472,0.2621519404129512,0.256054360697485,0.048512732737577245
3.553859201959796,0.36375368327555146,0.35529399280576757,0.06729350568176949
4.54749300423612,0.46552034226559835,0.4546967995737599,0.08608424315858257
5.541126806512444,0.5673279924522612,0.5541423189736873,0.10485634665936018
6.534760608788768,0.6691822059884255,0.6536365702917508,0.12360521161201592
7.528394411065092,0.7710865405336873,0.7531836000107096,0.1423259194017933
8.522028213341418,0.8730421654447227,0.852785115437527,0.1610131818673214
9.51566201561774,0.9750474827318519,0.9524401130622036,0.17966128627459008
10.509295817894065,1.0770977427011188,1.0521445015524478,0.198264040897723
11.50292962017039,1.1791846544824565,1.1518907195665316,0.2168147213573464
12.496563422446714,1.2812959919509508,1.2516673488693424,0.23530601789106592
13.49019722472304,1.3834151958738952,1.3514587235582098,0.2537299837555095
14.483831026999365,1.4855209734557098,1.451244536540448,0.2720779849849873
15.477464829275688,1.5875868968022095,1.5509994447497146,0.2903406517578775
16.47109863155201,1.6895810021784625,1.6506926749369761,0.3085078316476803
17.46473243382834,1.7914653922855919,1.7502876322190024,0.3265685450608052
18.45836623610466,1.893195844125525,1.8497415139071576,0.34451094318715253
19.452000038380984,1.994721425353615,1.949004931466726,0.3623222688118312
20.445633840657308,2.0959841223306936,2.048021543765477,0.379988820356399
21.439267642933633,2.196918483374353,2.1467277050558264,0.3974959195354313
22.432901445209957,2.297451280967772,2.2450521313911116,0.4148278830284745
23.426535247486285,2.3975011969084825,2.342915589399222,0.43196799857807033
24.420169049762602,2.4969785345649833,2.4402306115210575,0.4488985059312532
25.41380285203893,2.5957849625508964,2.5369012419629597,0.465600583044211
26.407436654315255,2.693813294221461,2.632822817707663,0.48205433796747543
27.401070456591576,2.790947307441758,2.727881788973945,0.49823880682173327
28.3947042588679,2.8870616090674774,2.8219555835085712,0.5141319582619036
29.38833806114423,2.982021548515422,2.9149125190330203,0.529710704809407
30.381971863420553,3.0756831846802712,3.006611768050304,0.5449509214094206
31.375605665696877,3.1678933102760327,3.0969033790431784,0.5598274715413519
32.3692394679732,3.2584895374444365,3.185628357863825,0.5743142411768114
33.36287327024952,3.3473004481791113,3.27261881282736,0.588384180840112
34.35650707252585,3.43414581276467,3.357698166678064,0.602009355981982
35.35014087480217,3.518836879025875,3.4406814382002904,0.6151610058278651
36.3437746770785,3.6011767347261103,3.5213755957977524,0.6278096108083939
37.33740847935482,3.680960744950154,3.599579984868682,0.6399249686214904
38.33104228163115,3.757977065756912,3.675086830263769,0.6514762789136858
39.32467608390747,3.8320072347984655,3.7476818145334807,0.6624322365030154
40.3183098861838,3.9028268389768743,3.8171447320559495,0.6727611329978465
41.31194368846012,3.9702062585557605,3.8832502184917637,0.6824309665957033
42.30557749073644,4.033911486465197,3.945768554343515,0.6914095597743827
43.29921129301277,4.093705020842696,4.004466540712082,0.6996646845147442
44.29284509528909,4.149346828146482,4.059108444645036,0.7071641946216174
45.28647889756541,4.200595373467103,4.1094570107722594,0.7138761646365455
46.280112699841744,4.247208713956265,4.155274535226582,0.7197690347646774
47.273746502118065,4.288945650596022,4.196323997160602,0.7248117611685597
48.267380304394386,4.325566932853094,4.232370242501847,0.7289739709146195
49.26101410667071,4.3568365101104565,4.263181213944247,0.7322261207945621
50.25464790894703,4.382522823148399,4.288529220561911,0.7345396591843819
51.24828171122336,4.4024001283663825,4.308192239857876,0.7358871900488987
52.241915513499684,4.416249846903032,4.3219552445329175,0.7362426381503254
53.235549315776005,4.423861930329906,4.3296115457839095,0.7355814144760631
54.22918311805233,4.425036234171906,4.330964144522987,0.7338805808640586
55.222816920328654,4.41958389014831,4.325827081554376,0.7311190127744673
56.216450722604975,4.4073286677390735,4.3140267774587,0.7272775591342062
57.21008452488131,4.388108315464644,4.29540335272079,0.7223391981668729
58.20371832715763,4.361775872128801,4.2698119184983065,0.7162891881147238
59.19735212943395,4.3282009382150255,4.237123828369708,0.709115211762044
60.19098593171027,4.287270897650529,4.197227881421684,0.7008075136808527
61.1846197339866,4.238892080259471,4.150031467141111,0.6913590291401129
62.17825353626293,4.182990855418757,4.095461642764279,0.6807655036488585
63.17188733853925,4.119514647706123,4.033466134007513,0.6690256021416993
64.16552114081557,4.048432865689935,3.9640142504564957,0.6561410068617254
65.15915494309189,3.9697377354514307,3.887097707325669,0.6421165030510965
66.15278874536823,3.8834450309505324,3.802731345810779,0.6269600516226862
67.14642254764455,3.789594693942342,3.710953744844137,0.6106828480572095
68.14005634992087,3.6882513368189827,3.6118277177191427,0.5932993668485207
69.1336901521972,3.579504622485567,3.505440687773141,0.5748273909046236
70.12732395447352,3.463469516174243,3.3919049381007613,0.5552880254031912
71.12095775674985,3.340286404950202,3.2713577311066135,0.5347056956967563
72.11459155902617,3.210121081561623,3.1439612945906954,0.5131081289641959
73.1082253613025,3.0731645902241227,3.009902671984233,0.49052631941008656
74.10185916357882,2.9296329329019084,2.869393435310769,0.4669944769220503
75.09549296585514,2.7797666356441866,2.7226692604285407,0.44254995920656026
76.08912676813146,2.6238301755479485,2.56998936510786,0.4172331875357161
77.08276057040779,2.4621112699385046,2.4116358115021517,0.3910875463497173
78.0763943726841,2.294920030378015,2.247912675575061,0.3641592670716822
79.07002817496044,2.122587985121157,2.0791450870401125,0.33649729660189837
80.06366197723676,1.9454669746268007,1.9056781443444075,0.3081531510665317
81.05729577951308,1.7639279256966884,1.7278757101759077,0.2791807555008433
82.0509295817894,1.5783595107378818,1.5461190938859106,0.2496362702474453
83.04456338406574,1.3891666995269927,1.3608056280867513,0.21957790494587537
84.03819718634206,1.1967692116830386,1.1723471475013383,0.1890657210796583
85.03183098861838,1.0015998788247382,0.9811683788989288,0.15816142413010653
86.02546479089472,0.804102926090198,0.7877052516433819,0.12692814646218775
87.01909859317104,0.604732183325956,0.5924031389999629,0.09543022213563015
88.01273239544736,0.40394923680265293,0.3957150408890795,0.06373295489387376
89.00636619772368,0.20222153278166843,0.19809971923581507,0.03190238063384454
90.0,2.0516533054026868e-5,1.9890365560859426e-5,5.03237658585491e-6
90.99363380227634,0.2021806845549066,0.19806016433408813,0.03189233762958206
91.98726760455267,0.40390851144699386,0.3956756056132345,0.06372293703492479
92.98090140682898,0.6046916622818244,0.5923639026385665,0.0954202460956336
93.97453520910531,0.8040626900902353,0.7876662927945957,0.12691822878035663
94.96816901138162,1.0015600076160656,0.981129775199594,0.1581515811584357
95.96180281365795,1.1967297837548256,1.1723089753612588,0.1890559689310009
96.95543661593429,1.389127791844814,1.360767962429602,0.21956825944324226
97.9490704182106,1.5783211984862535,1.5460820078981434,0.24962674687472436
98.94270422048693,1.7638902820311342,1.7278392750649685,0.27917136935517534
99.93633802276324,1.9454300704367433,1.9056424291075413,0.30814391681259856
100.92997182503957,2.1225518888048303,2.0791101582448963,0.3364882284283129
101.92360562731591,2.294884807630526,2.247878597152807,0.36415037864970096
102.91723942959223,2.4620769835540757,2.4116026445551575,0.3910788507944384
103.91087323186855,2.623796885237284,2.5699571677314297,0.41722469736997164
104.90450703414487,2.7797343978677698,2.7226380875485883,0.4425416863276031
105.8981408364212,2.9296018007199978,2.869363338537722,0.4669864325712352
106.89177463869751,3.0731346131640067,3.0098736994837876,0.4905185141456117
107.88540844097385,3.2100923055026533,3.1439334909719627,0.5131005726370237
108.87904224325018,3.340258872026988,3.2713311373279863,0.5346983974298052
109.87267604552649,3.463443264698241,3.391879591393745,0.5552809935738422
110.86630984780282,3.579479686885232,3.505416621584315,0.5748206331305791
111.85994365007913,3.6882277475984626,3.6118049616702343,0.5932928899770558
112.85357745235547,3.789572477658648,3.7109323247101167,0.6106766581578001
113.8472112546318,3.8834242102089602,3.8027112835157757,0.6269541539829878
114.84084505690811,3.969718328918884,3.887079020956376,0.642110902176265
115.83447885918443,4.048414888125761,3.9639969542926314,0.656135706476984
116.82811266146078,4.119498110009879,4.033450238568825,0.6690206051981229
117.82174646373709,4.182975764694301,4.095447154873454,0.6807608123322398
118.81538026601342,4.238878439894626,4.150018390001898,0.691354644882829
119.80901406828974,4.287258707411572,4.197216214711425,0.7008034371766082
120.80264787056606,4.328190194355018,4.2371135683453955,0.7091114429833304
121.79628167284238,4.361766567508913,4.269803058115308,0.7162857263328919
122.78991547511872,4.3881004396873795,4.295395881763096,0.7223360419745986
123.78354927739503,4.407322207292378,4.314020682679858,0.7272747064702255
124.77718307967136,4.419578828559446,4.325822346827837,0.7311164609503792
125.77081688194767,4.4250325521699265,4.330960751000882,0.7338783265929973
126.764450684224,4.423859606015631,4.329609472063035,0.7355794539030814
127.75808448650034,4.416248855925272,4.32195446682687,0.7362409668842389
128.75171828877666,4.402400444103275,4.308192732174057,0.7358858031954276
129.74535209105298,4.382524416892667,4.288530954882361,0.734538551380376
130.7389858933293,4.356839351257399,4.263184160409089,0.7322252862430879
131.73261969560562,4.325570989090222,4.232374369594269,0.7289734034207267
132.72625349788197,4.288950888093103,4.1963292718922505,0.7248114541755065
133.71988730015826,4.247215097554792,4.155280923322303,0.7197689813904231
134.7135211024346,4.2006028668681346,4.109464476853199,0.713876357710317
135.7071549047109,4.149355394095779,4.059116952409098,0.7071646267203555
136.70078870698725,4.09371462131228,4.004476053110829,0.6996653479992408
137.69442250926355,4.033922082830434,3.945779033754649,0.6914104468249542
138.6880563115399,3.9702178117671267,3.883261626886411,0.6824320692472043
139.68169011381622,3.9028393097256617,3.8171570311599616,0.6727624431738924
140.67532391609257,3.8320205836757526,3.747694965982157,0.6624337460492483
141.66895771836886,3.7579912534051654,3.675100795749323,0.6514779796299481
142.6625915206452,3.6809757322069223,3.5995947262799994,0.6399268522927902
143.6562253229215,3.6011924827593638,3.521391075351954,0.6278116692345306
144.64985912519785,3.51885334946059,3.4406976185657197,0.6151632308516254
145.64349292747417,3.4341629678003276,3.3577150110884166,0.6020117395158039
146.6371267297505,3.3473182506978856,3.2726362851866893,0.5883867148911405
147.6307605320268,3.258507951109891,3.1856464228423,0.5743169178702723
148.62439433430313,3.167912299622219,3.096922002163447,0.5598302831421988
149.61802813657945,3.075702715191185,3.0066309157644726,0.5449538603421874
150.61166193885578,2.982041586694845,2.9149321587902235,0.5297137636762497
151.60529574113212,2.8870821224993,2.8219756838132954,0.5141351298588053
152.59892954340845,2.7909682648408927,2.727902319435156,0.4982420841528474
153.59256334568477,2.693834665475558,2.6328437490789756,0.48205771425761196
154.5861971479611,2.5958067187530474,2.536922546174052,0.4656040517494749
155.5798309502374,2.4970006480377505,2.4402522617006346,0.4489020607478395
156.57346475251373,2.3975236412195104,2.342937559889785,0.4319716334492488
157.56709855479005,2.29747403093733,2.2450743977558805,0.4148315921497878
158.56073235706637,2.1969415150751836,2.146750244078208,0.3974996973581511
159.5543661593427,2.0960074130805135,2.0480443334413785,0.379992661589276
160.547999961619,1.994744953700723,1.9490279509901927,0.36232616842119963
161.54163376389533,1.8932195898278614,1.8497647436496532,0.3445148963954347
162.53526756617168,1.7914893362837143,1.750311053702792,0.32657254734348545
163.528901368448,1.689605126562854,1.6507162708030263,0.3085118787288082
164.52253517072432,1.5876111847752417,1.5510231987204204,0.29034473960416235
165.51616897300065,1.4855454092888287,1.4512684333777384,0.27208210979856706
166.50980277527697,1.3834397648603018,1.3514827490172974,0.2537341419654604
167.5034365775533,1.28132068035423,1.2516914896485727,0.23531020614372636
168.49707037982964,1.17920944948148,1.1519149632536299,0.21681893650553286
169.49070418210593,1.0771226323316583,1.052168836567598,0.19826827998891863
170.48433798438228,0.975072455825193,0.9524645285982373,0.17966554653818498
171.47797178665857,0.8730672115636178,0.8528096013975556,0.16101746070097953
172.47160558893492,0.7711116499059758,0.7532081469435196,0.14233021435703166
173.46523939121124,0.669207369438553,0.6536611693251678,0.12360952037906779
174.4588731934876,0.5673532013311116,0.5541669617463291,0.10486066705142867
175.45250699576388,0.4655455883787513,0.4547214781652635,0.08608857309555512
176.44614079804023,0.36377895881016276,0.35531869966567,0.06729784317349888
177.43977460031653,0.26217723784002733,0.25607908855045286,0.048517075860912
178.43340840259287,0.1605527769935548,0.15681877412907913,0.029717310731206172
179.4270422048692,0.059230186843807646,0.05785422862601291,0.010964346982487801

==> Plots/RadPattern_96.csv <==
th, ant, rad, tot
0.5729577951308232,0.001663196131496473,0.0020629836930856826,0.002093373084067542
1.5665915974071476,0.004515201388433099,0.0057111693586125905,0.0056713318183439325
2.560225399683472,0.007510378992996543,0.00946160932494726,0.009252120485725676
3.553859201959796,0.0107250760185633,0.013363853601415038,0.01281933723118628
4.54749300423612,0.014253026184808889,0.01749222825645757,0.016374625707620077
5.541126806512444,0.01817983413981333,0.021915839643762668,0.019908719484021717
6.534760608788768,0.02259683241387186,0.026716093556599197,0.02341694684748852
7.528394411065092,0.027597047793703172,0.03198182218280744,0.026894614191653402
8.522028213341418,0.033275079082771296,0.03780875311102681,0.030337003822606595
9.51566201561774,0.03972694013042847,0.04429853315887574,0.03373937259039197
10.509295817894065,0.047049899799067,0.051557490320264666,0.03709695144963994
11.50292962017039,0.05534233479317021,0.05969532186286645,0.04040494604393168
12.496563422446714,0.06470359776270475,0.06882386446215263,0.04365853839856505
13.49019722472304,0.07523389437318735,0.07905604773256819,0.04685288979560778
14.483831026999365,0.08703415901142038,0.09050507366709655,0.04998314489354267
15.477464829275688,0.10020591818548054,0.1032838158034681,0.053044437141519026
16.47109863155201,0.11485113202066007,0.11750440054247409,0.05603189552538193
17.46473243382834,0.13107200640846037,0.13327791908941367,0.05894065266925782
18.45836623610466,0.14897077062348899,0.15071421784169098,0.061765854302773586
19.452000038380984,0.16864941723237872,0.16992172230821234,0.06450267008996492
20.445633840657308,0.19020940276249285,0.1910072601639378,0.06714630580178457
21.439267642933633,0.21375130888391233,0.2140758596929379,0.06969201679993062
22.432901445209957,0.23937446484637215,0.23923050902050774,0.07213512278562771
23.426535247486285,0.2671765326745846,0.26657186862025356,0.07447102375307514
24.420169049762602,0.2972530572238707,0.29619793467082245,0.07669521707369874
25.41380285203893,0.32969698368273903,0.32820365427428716,0.07880331562423051
26.407436654315255,0.36459814551434433,0.362680495745575,0.08079106685895293
27.401070456591576,0.40204272617811565,0.39971597851216845,0.08265437271459192
28.3947042588679,0.4421126982801342,0.4393931679197432,0.08438931022505841
29.38833806114423,0.48488524407417294,0.48179014063542286,0.08599215271292085
30.381971863420553,0.530432161478545,0.5269794265208414,0.08745939141513111
31.375605665696877,0.578819259988162,0.5750274329046152,0.08878775739202717
32.3692394679732,0.6301057510463938,0.6259938571745938,0.08997424356152799
33.36287327024952,0.6843436375961369,0.6799310935657307,0.09101612669416104
34.35650707252585,0.7415771076526297,0.7368836399556131,0.0919109891998652
35.35014087480217,0.8018419368302937,0.7968875104031777,0.09265674053374051
36.3437746770785,0.865164904811038,0.8599696590779519,0.09325163804586231
37.33740847935482,0.9315632307604736,0.9261474211255157,0.09369430709917038
38.33104228163115,1.0010440326808607,0.9954279758970375,0.0939837602800647
39.32467608390747,1.0736038156342602,1.06780783783319,0.0941194155280985
40.3183098861838,1.149227993676558,1.1432723801327516,0.09410111301446833
41.31194368846012,1.2278904502121988,1.2217953961511259,0.09392913060351486
42.30557749073644,1.3095531413117218,1.3033387032620436,0.09360419773757034
43.29921129301277,1.3941657463295778,1.38785179367554,0.09312750759257442
44.29284509528909,1.4816653699198339,1.475271536436652,0.09250072736063568
45.28647889756541,1.5719762992731827,1.5655219345315767,0.09172600652534801
46.280112699841744,1.6650098200921308,1.6585139407025737,0.09080598300672639
47.273746502118065,1.7606640944840302,1.754145335220064,0.08974378706463518
48.267380304394386,1.858824103586019,1.8523006684819552,0.08854304286256007
49.26101410667071,1.9593616573444608,1.9528512709081718,0.08720786760775602
50.25464790894703,2.062135473456514,2.0556553321744673,0.08574286819832218
51.24828171122336,2.1669913270461936,2.1605580513868077,0.08415313532357795
52.241915513499684,2.273762272194324,2.2673918593383053,0.08244423498007328
53.235549315776005,2.382268935974719,2.3759767135179257,0.08062219738230209
54.22918311805233,2.492319885170655,2.4861204660572365,0.07869350326420896
55.222816920328654,2.603712065359979,2.5976193043113094,0.07666506758495172
56.216450722604975,2.716231311567137,2.7102582632760392,0.07454422066973257
57.21008452488131,2.8296529291899017,2.8238118085502695,0.07233868683408393
58.20371832715763,2.943742343420842,2.9380444880600316,0.07005656055732687
59.19735212943395,3.0582558149024646,3.0527116502784986,0.06770628028798792
60.19098593171027,3.172941218883687,3.1675602262009988,0.0652965999808647
61.1846197339866,3.2875388846875206,3.282329571874615,0.06283655848150697
62.17825353626293,3.4017824918590858,3.396752367838509,0.06033544688984503
63.17188733853925,3.515400018942019,3.510555571408343,0.05780277404929842
64.16552114081557,3.6281147404340377,3.623461417338675,0.05524823032216645
65.15915494309189,3.739646267100911,3.7351884620242513,0.05268164982506154
66.15278874536823,3.849711624485953,3.8454526660572035,0.050112971310354276
67.14642254764455,3.9580263641414963,3.9539685096453203,0.04755219789066472
68.14005634992087,4.06430570183233,4.060450135118648,0.04500935581314159
69.1336901521972,4.168265676720753,4.164612510510545,0.04249445249885417
70.12732395447352,4.269624325340692,4.266172607996083,0.04001743406972848
71.12095775674985,4.368102864005977,4.364850590807584,0.037588142591138934
72.11459155902617,4.463426873176519,4.460371002125466,0.035216273262640395
73.1082253613025,4.555327477227075,4.552463949362816,0.032911331791937254
74.10185916357882,4.643542513027056,4.640866277226073,0.030682592188491092
75.09549296585514,4.727817680747182,4.725322722941251,0.028539055212839958
76.08912676813146,4.807907670359559,4.805587047086348,0.02648940771573166
77.08276057040779,4.883577257391929,4.881423133564972,0.02454198309787576
78.0763943726841,4.954602361634165,4.952606052394098,0.022704723116030195
79.07002817496044,5.020771062674224,5.018923079158867,0.020985141254741522
80.06366197723676,5.081884566361222,5.080174665208434,0.019390287875107465
81.05729577951308,5.137758116553476,5.136175352928345,0.017926717342609484
82.0509295817894,5.18822184680735,5.186754630723757,0.016600457325322355
83.04456338406574,5.2331215669969975,5.231757722683931,0.01541698044184443
84.03819718634206,5.272319480223323,5.271046308267527,0.01438117842512031
85.03183098861838,5.305694825769887,5.304499167749692,0.01349733895398359
86.02546479089472,5.3331444442920715,5.332012749601929,0.012769125288922828
87.01909859317104,5.3545832618799345,5.353501656431943,0.012199558832307049
88.01273239544736,5.369944690112473,5.368899046589486,0.011791004716237929
89.00636619772368,5.379180939717678,5.378156949043291,0.011545160503343956
90.0,5.382263245965938,5.381246489649015,0.011463048067518501
90.99363380227634,5.379182004449973,5.3781580274561245,0.011545008702718313
91.98726760455267,5.369946816439635,5.368901200238723,0.011790701488811787
92.98090140682898,5.354586443540301,5.353504878978042,0.012199104924190489
93.97453520910531,5.333148671926023,5.332017031568855,0.012768521815434924
94.96816901138162,5.305700086959106,5.304504496564592,0.013496587395066992
95.96180281365795,5.2723257595428015,5.271052668313403,0.014380280619253179
96.95543661593429,5.233128846079517,5.231765095364795,0.015415938578505385
97.9490704182106,5.188230104420062,5.186762994542171,0.016599273936030078
98.94270422048693,5.137767328686234,5.136184683574744,0.01792539529059886
99.93633802276324,5.081894706326086,5.080184935661776,0.01938883034368649
100.92997182503957,5.020782101215695,5.018934259798146,0.0209835517344044
101.92360562731591,4.954614267049518,4.9526181111201,0.022703005390382863
102.91723942959223,4.8835899956609845,4.881436035931497,0.024540141228453147
103.91087323186855,4.807921205283247,4.805600756440399,0.026487446025807562
104.90450703414487,4.727831974094121,4.725337200571265,0.028536978270273964
105.8981408364212,4.643557524687388,4.64088148251753,0.030680404787740024
106.89177463869751,4.555343165372771,4.552479839960372,0.03290903893530591
107.88540844097385,4.463443194427297,4.46038753410073,0.03521388014088972
108.87904224325018,4.368119773599957,4.364867718831726,0.037585654563511754
109.87267604552649,4.269641777308963,4.266190285516331,0.040014856643552206
110.86630984780282,4.168283624064909,4.164630689929724,0.042491791308769955
111.85994365007913,4.064324096704118,4.060468767976811,0.045006616600089214
112.85357745235547,3.958045158023661,3.953987546802596,0.04754938648074787
113.8472112546318,3.849730768373374,3.845472057876893,0.050110093593649783
114.84084505690811,3.739665711681181,3.7352081585553667,0.05267871173449877
115.83447885918443,3.628134436266579,3.6234813684969978,0.05524523781259021
116.82811266146078,3.515419916634924,3.5105757271551092,0.057799733076775474
117.82174646373709,3.4018025422428306,3.396772678355952,0.06033236339135874
118.81538026601342,3.2875590389847686,3.2823499877375215,0.06283343835508635
119.80901406828974,3.172961428874417,3.16758069854351,0.06529344906628465
120.80264787056606,3.058276033083732,3.0527321309554587,0.06770310434807837
121.79628167284238,2.9437625231604496,2.9380649298021497,0.07005336525998643
122.78991547511872,2.829673024873407,2.8238321651125236,0.07233547773509919
123.78354927739503,2.7162512787375546,2.710278489578674,0.07454100319642598
124.77718307967136,2.6037318608497007,2.597639356572915,0.07666184702074884
125.77081688194767,2.492339467225095,2.486140301919464,0.07869028473416592
126.764450684224,2.382288264367269,2.37599629216136,0.08061898583965396
127.75808448650034,2.2737813083322624,2.2674111415892075,0.08244103519384069
128.75171828877666,2.167010034067268,2.160576999814395,0.0841499518672429
129.74535209105298,2.062153816315948,2.0556739111784657,0.0857397054396455
130.7389858933293,1.9593796028922303,1.952869446796583,0.08720472969972388
131.73261969560562,1.8588416206342602,1.8523184095388041,0.08853993373546316
132.72625349788197,1.7606811538645692,1.7541626117632017,0.08974071041932191
133.71988730015826,1.66502639470413,1.6585307251314962,0.09080294230900204
134.7135211024346,1.57199236412097,1.5655382013653807,0.09172300500151825
135.7071549047109,1.4816809021410562,1.475287262342273,0.09249776799417113
136.70078870698725,1.3941807252138578,1.3878669574865055,0.09312459312188483
137.69442250926355,1.3095675483100742,1.3033532859880053,0.09360133065487641
138.6880563115399,1.227904268937471,1.2218093809785344,0.09392631315473199
139.68169011381622,1.149241209895252,1.14328575241705,0.09409834720010685
140.67532391609257,1.0736164172501326,1.067820585083038,0.09411670310515168
141.66895771836886,1.0010560097106822,0.9954400877510429,0.0939811027647585
142.6625915206452,0.9315745753024629,0.9261588893220946,0.09369170577061435
143.6562253229215,0.8651756110064311,0.8599804774189735,0.09324909395047284
144.64985912519785,0.8018520008186057,0.79689767471211,0.0926542544904206
145.64349292747417,0.7415865275211351,0.7368931480309806,0.09190856180585573
146.6371267297505,0.6843524133241846,0.6799399451307576,0.09101375833150432
147.6307605320268,0.6301138844451268,0.6260020538240251,0.08997193440407375
148.62439433430313,0.5788267546362841,0.5750349780497854,0.0887855074129251
149.61802813657945,0.530439022654756,0.5269863253342046,0.08745720039471964
150.61166193885578,0.4848914786869284,0.48179639999586793,0.08599002024696714
151.60529574113212,0.4421183147953962,0.43939879636021767,0.08438723573325875
152.59892954340845,0.4020477345457594,0.3997209861712469,0.08265235544930429
153.59256334568477,0.3646025570939101,0.36268489432483475,0.08078910591403765
154.5861971479611,0.3297008111692335,0.32820745700352844,0.0788014099439914
155.5798309502374,0.29725631457433,0.2962011562832845,0.07669336546184036
156.57346475251373,0.2671792350361216,0.2665745253400863,0.07446922488160485
157.56709855479005,0.23937662848645797,0.23923261856465283,0.07213337520368585
158.56073235706637,0.2137529511236357,0.21407744128923606,0.06969031894245918
159.5543661593427,0.19021054191354292,0.19100833458647168,0.06714465599801635
160.547999961619,0.16865007253846137,0.1699223119294808,0.0645010665716714
161.54163376389533,0.1489709622068095,0.15071434669873887,0.061764295212250055
162.53526756617168,0.13107175522174655,0.13327761295735913,0.058939136067003906
163.528901368448,0.1148504598048815,0.11750368700355839,0.05603041939745135
164.52253517072432,0.1002048474329614,0.10328272429276762,0.053042999406517265
165.51616897300065,0.0870327129332129,0.09050363546772298,0.04998174340925725
166.50980277527697,0.07523209686846719,0.07905429588469719,0.046851522365256575
167.5034365775533,0.06470147338629577,0.06882183354382129,0.0436572027766514
168.49707037982964,0.05533990871535368,0.05969304759974752,0.040403639941720165
169.49070418210593,0.04704719774952601,0.05155500899072107,0.03709567254023582
170.48433798438228,0.039723988316381936,0.04429588078325415,0.03373811851344536
171.47797178665857,0.0332719040708431,0.03780596445074122,0.030335772188657024
172.47160558893492,0.027593676347611448,0.03197892962045967,0.026893402586116267
173.46523939121124,0.022593291287626233,0.026713125971763427,0.023415752834322973
174.4588731934876,0.018176149840732125,0.02191282142394103,0.019907540609097434
175.45250699576388,0.014249224744812432,0.01748917857152847,0.016373459501808428
176.44614079804023,0.010721182853225457,0.013360785997697352,0.012818181213215001
177.43977460031653,0.007506419106051046,0.009458531479255483,0.009250972156511671
178.43340840259287,0.004511200345978607,0.0057080816763911005,0.00567018868841795
179.4270422048692,0.0016591926810817868,0.00205986030862619,0.002092232651013441

==> Plots/RadPattern_97.csv <==
th, ant, rad, tot
0.5729577951308232,0.0016630695390379491,0.001884096772870289,0.0034664641699547723
1.5665915974071476,0.004514857718144781,0.005206379538982889,0.009500970972722572
2.560225399683472,0.0075098073472872175,0.008729091086186984,0.015891230446501613
3.553859201959796,0.01072425968867118,0.012561499740755192,0.022829504014565023
4.54749300423612,0.014251941327447394,0.01683367774373076,0.03054378490274319
5.541126806512444,0.018178450395928816,0.021665957405024704,0.03924238362428985
6.534760608788768,0.02259511247268985,0.02718537448711919,0.04914386675926037
7.528394411065092,0.02759494726378823,0.03352089021494549,0.060468758175055495
8.522028213341418,0.033272546372387045,0.04080327043336436,0.07343976242757107
9.51566201561774,0.039723916339841195,0.04916494664470106,0.08828193603154914
10.509295817894065,0.047046318625026076,0.05873988568053657,0.10522279658629109
11.50292962017039,0.05533812244458698,0.06966347461857188,0.12449236235271446
12.496563422446714,0.06469867288636866,0.08207241377986986,0.1463231161176348
13.49019722472304,0.07522816798883684,0.09610460418442882,0.1709498881015241
14.483831026999365,0.08702753445627401,0.11189901477580248,0.19860965352107532
15.477464829275688,0.10019829106916463,0.1295955166315556,0.2295412412768589
16.47109863155201,0.11484239019220113,0.14933467440393197,0.26398495111809456
17.46473243382834,0.13106202993757565,0.17125748830396142,0.3021820775447384
18.45836623610466,0.14895943179880408,0.1955050825742224,0.3443743396372147
19.452000038380984,0.16863658057944206,0.22221833847510122,0.3908032169508742
20.445633840657308,0.19019492508457403,0.25153747139233196,0.4417091925688742
21.439267642933633,0.21373503932858973,0.2836015528713203,0.49733090536557
22.432901445209957,0.23935624500085845,0.3185479793077123,0.557904214485504
23.426535247486285,0.26715619669262575,0.3565118897630012,0.6236611799828297
24.420169049762602,0.29723043198689153,0.39762553599177536,0.6948289644841845
25.41380285203893,0.32967188899771493,0.4420176083056004,0.7716286616279675
26.407436654315255,0.3645703943506469,0.4898125213819657,0.8542740578861697
27.401070456591576,0.40201212494533,0.5411296645692664,0.9429703351849212
28.3947042588679,0.44207904714856483,0.5960826216465768,1.0379127224993734
29.38833806114423,0.4848483373394576,0.6547783653717996,1.1392851053010313
30.381971863420553,0.5303917879714799,0.7173164324929374,1.2472586023751913
31.375605665696877,0.5787752035305047,0.7837880852022678,1.3619901200966287
32.3692394679732,0.6300577909530712,0.8542754652795774,1.4836208947485052
33.36287327024952,0.6842915492239137,0.9288507473951605,1.6122750338875176
34.35650707252585,0.7415206629949359,1.0075752982232504,1.7480580680938396
35.35014087480217,0.8017809051575289,1.0904988481495017,1.8910555246938934
36.3437746770785,0.86509905335529,1.1776586824398816,2.0413315352047845
37.33740847935482,0.9314923254432104,1.2690788587711839,2.198927488318965
38.33104228163115,1.000967838881773,1.3647694580042917,2.3638607402254364
39.32467608390747,1.0735220989990577,1.4647258750093262,2.536123393948233
40.3183098861838,1.1491405209611532,1.5689281562269162,2.715681159174804
41.31194368846012,1.2277969901603547,1.6773403904720219,2.902472303746085
42.30557749073644,1.3094534655628909,1.78991015925686,3.0964067075889288
43.29921129301277,1.3940596303533364,1.9065680526284312,3.297365029391279
44.29284509528909,1.481552593972996,2.0272272561857774,3.5051979957548003
45.28647889756541,1.5718566493753923,2.151783214563901,3.719725821911194
46.280112699841744,1.6648830890154593,2.2801133762480528,3.940737772362103
47.273746502118065,1.76053008275187,2.41207702411635,4.167991869002578
48.267380304394386,1.8586826204763438,2.547515195603157,4.4012147534197075
49.26101410667071,1.9592125218923393,2.686250695834582,4.640101709127944
50.25464790894703,2.061978515450618,2.8280882065133763,4.884316848516074
51.24828171122336,2.166826388013913,2.9728144927284834,5.133493468245566
52.241915513499684,2.273589206370017,3.1201987092378056,5.387234575762628
53.235549315776005,2.3820876112455855,3.2699928071264335,5.6451135884748815
54.22918311805233,2.4921301839947,3.4219320410808396,5.90667520600553
55.222816920328654,2.603513885650545,3.5757355768472587,6.171436454781809
56.216450722604975,2.7160245675385797,3.7311071977643215,6.438887903048136
57.21008452488131,2.8294375521590456,3.8877361085811253,6.708495043226781
58.20371832715763,2.9435182825590003,4.045297834096796,6.979699837387741
59.19735212943395,3.0580230379329976,4.203455209491818,7.251922420444311
60.19098593171027,3.1726997127202416,4.361859458568905,7.524562954568628
61.1846197339866,3.2872886560083905,4.520151355487778,7.797003627231912
62.17825353626293,3.4015235676133497,4.6779624649678215,8.068610784224315
63.17188733853925,3.515132446783468,4.834916455350117,8.33873718800724
64.16552114081557,3.6278385890792215,4.990630478359992,8.606724390804578
65.15915494309189,3.739361626607998,5.144716608897312,8.871905210955093
66.15278874536823,3.8494186064515032,5.296783337707877,9.13360630023326
67.14642254764455,3.957725101812651,5.4464371093594535,9.391150789106351
68.14005634992087,4.063996350132371,5.593283897562987,9.643860996237034
69.1336901521972,4.167948412186428,5.736930809547167,9.891061187968678
70.12732395447352,4.269299345970192,5.87698771091436,10.13208037304891
71.12095775674985,4.367770389016899,6.013068862181146,10.366255117460272
72.11459155902617,4.463087142673693,6.144794558038981,10.592932363938155
73.1082253613025,4.554980751780604,6.271792760260654,10.81147224056748
74.10185916357882,4.643189073161388,6.3937007151284115,11.021250842763628
75.09549296585514,4.727457826342601,6.510166546269467,11.221662972960294
76.08912676813146,4.807541719967935,6.6208508138551165,11.412124822448062
77.08276057040779,4.883205547469066,6.725428031249876,11.592076580031422
78.0763943726841,4.954225245691555,6.823588130387147,11.76098495249903
79.07002817496044,5.020388910353519,6.915037867396024,11.918345582328557
80.06366197723676,5.081497762435136,6.99950216030875,12.063685348572216
81.05729577951308,5.137367059857292,7.0767253510388235,12.196564537488726
82.0509295817894,5.187826949105599,7.146472384231714,12.316578870196613
83.04456338406574,5.23272325179027,7.208529896053613,12.423361375420297
84.03819718634206,5.2719181815005145,7.262707206492499,12.516584096276361
85.03183098861838,5.305290986711488,7.308837209299393,12.595959620999041
86.02546479089472,5.332738515930462,7.346777154290449,12.661242428524107
87.01909859317104,5.354175701722824,7.37640931735954,12.712230040931866
88.01273239544736,5.369535960735889,7.3976415542112495,12.748763975886037
89.00636619772368,5.378771507335083,7.410407734512225,12.770730493388475
90.0,5.381853578980187,7.41466805386869,12.778061132391015
90.99363380227634,5.378772571994944,7.410409221765912,12.770733034057677
91.98726760455267,5.369538086918405,7.397644524345977,12.748769049744526
92.98090140682898,5.354178883166766,7.376413761648352,12.712237633051238
93.97453520910531,5.332742743276859,7.3467830596887715,12.6612525165902
94.96816901138162,5.305296247542882,7.308844558499714,12.595972175405546
95.96180281365795,5.271924460392973,7.262715977996916,12.516599080248941
96.95543661593429,5.232730530377849,7.208540064263672,12.423378745170329
97.9490704182106,5.187835206156919,7.146483919555206,12.316598575103926
98.94270422048693,5.137376271363874,7.076738220012901,12.196586520312291
99.93633802276324,5.081507901710894,6.999516325738635,12.063709545687509
100.92997182503957,5.020399948144983,6.915053288508662,11.918371923990486
101.92360562731591,4.9542371502982,6.823604762999005,11.761013363129045
102.91723942959223,4.883218284873074,6.7254458279477785,11.592106978527012
103.91087323186855,4.807555253972749,6.620869724189454,11.412157122513314
104.90450703414487,4.727472118719489,6.510186516958482,11.221697083455524
105.8981408364212,4.643204083803276,6.393721690272668,11.021286668072346
106.89177463869751,4.554996438862366,6.271814681566491,10.811509680978773
107.88540844097385,4.463103462818057,6.1448173650497795,10.59297131604243
108.87904224325018,4.367787297465087,6.013092492515238,10.366295474556363
109.87267604552649,4.269316796756484,5.8770121005083285,10.132122025560431
110.86630984780282,4.167966358315677,5.736955892903338,9.891104023867507
111.85994365007913,4.06401474375964,5.593309607999826,9.643904901471815
112.85357745235547,3.9577438944240484,5.446463379263661,9.391195648033857
113.8472112546318,3.849437749045304,5.296810098786843,9.133651996050421
114.84084505690811,3.7393810698752135,5.144743792430823,8.871951626129711
115.83447885918443,3.627858283582698,4.990658015449896,8.606771407502551
116.82811266146078,3.5151523431347176,4.834944277166796,8.338784688514338
117.82174646373709,3.4015436166462516,4.677990502992301,8.068658651360503
118.81538026601342,3.2873088089489846,4.520179541748404,7.797051744756333
119.80901406828974,3.172719921351839,4.361887725871479,7.524611207573444
120.80264787056606,3.058043254755938,4.203483491642253,7.251970695735726
121.79628167284238,2.9435384609443087,4.045326066115284,6.979748023852502
122.78991547511872,2.8294576464954253,3.8877642269070067,6.7085430321827735
123.78354927739503,2.716044533372113,3.7311351404507755,6.438935588577577
124.77718307967136,2.6035336798165956,3.5757632837451334,6.171483734045845
125.77081688194767,2.4921497647415545,3.4219594540109552,5.906721979539125
126.764450684224,2.3821069383494007,3.2700198700397554,5.645159760460962
127.75808448650034,2.273608241240719,3.120225368363019,5.3872800542846635
128.75171828877666,2.166845093791773,2.972840696706575,5.133538165517917
129.74535209105298,2.0619968570932556,2.8281139065188206,4.884360681091471
130.7389858933293,1.9592304662519897,2.686275845683015,4.6401445980818
131.73261969560562,1.8587001363672633,2.5475397518452607,4.401256624510878
132.72625349788197,1.7605471410078615,2.4121009461179854,4.168032652810591
133.71988730015826,1.6648996625375128,2.2801366262565956,3.940777404400787
134.7135211024346,1.571872713169514,2.1518057577609,3.719764242718932
135.7071549047109,1.4815681251783586,2.0272490607261293,3.5052351509616932
136.70078870698725,1.3940746082609354,1.9065890896662954,3.297400869763664
137.69442250926355,1.309467871624957,1.7899304029587089,3.096441189051864
138.6880563115399,1.2278108079907988,1.6773598180171543,2.90250538738442
139.68169011381622,1.149153736327386,1.5689467477959604,2.7157128112136735
140.67532391609257,1.073534699805591,1.46474361376125,2.536153585713918
141.66895771836886,1.0009798151459808,1.3647863300424863,2.3638894480874986
142.6625915206452,0.9315036692637659,1.2690948530992885,2.1989546936148354
143.6562253229215,0.865109758873737,1.177673790908016,2.0413572241478994
144.64985912519785,0.8017909685135464,1.0905130653916486,1.8910796882666625
145.64349292747417,0.7415300822758222,1.0075886215865355,1.7480807019266755
146.6371267297505,0.6843003244089061,0.9288631768618195,1.6122961381252905
147.6307605320268,0.6300659238530689,0.8542870033824452,1.4836404739057685
148.62439433430313,0.5787826977238403,0.7837987369345958,1.3620081829029929
149.61802813657945,0.5303986487363594,0.7173262052134168,1.2472751616122535
150.61166193885578,0.4848545715837274,0.654787268705622,1.1393001776322267
151.60529574113212,0.44208466333746466,0.5960906673834302,1.0379263282941658
152.59892954340845,0.40201713302790726,0.5411368665591069,0.942982498338656
153.59256334568477,0.36457480568551337,0.4898188954294536,0.8542848056369228
154.5861971479611,0.3296757162788546,0.4420231720640873,0.7716380243716964
155.5798309502374,0.29723368917022935,0.3976303088577094,0.6948369755893931
156.57346475251373,0.2671588989240809,0.35651589277164597,0.6236678756059237
157.56709855479005,0.23935840854663193,0.3185512350310749,0.5579096333879475
158.56073235706637,0.21373668150843037,0.2836040853191979,0.4973350887338714
159.5543661593427,0.19019606420876728,0.25153930591737705,0.4417121838383292
160.547999961619,0.16863723589023286,0.22221950168285046,0.39080506163395395
161.54163376389533,0.14895962341688612,0.19550560223895824,0.3443750851573358
162.53526756617168,0.1310617788141214,0.17125739329124615,0.3021817730761039
163.528901368448,0.11484171806658801,0.1493339946004697,0.2639836474321466
164.52253517072432,0.10019722043209539,0.1295942828827338,0.22953899059583227
165.51616897300065,0.08702608851715789,0.11189725883066408,0.19860650937897084
166.50980277527697,0.07522637064519354,0.09610235864688624,0.17094590521279998
167.5034365775533,0.06469654869136186,0.08206971206339445,0.14631835025371537
168.49707037982964,0.05533569656684345,0.06966035089939383,0.12448687022643463
169.49070418210593,0.04704361679259014,0.058736374841289136,0.10521663574414236
170.48433798438228,0.0397209647583197,0.04916108419694554,0.08827516475366091
171.47797178665857,0.03326937160682863,0.04079909240401338,0.07343243963521226
172.47160558893492,0.02759157607638195,0.033516432979980984,0.060460943345436224
173.46523939121124,0.02259157161596859,0.027180674538411435,0.0491356198475589
174.4588731934876,0.018174766375786952,0.021661051044285288,0.039233764993093084
175.45250699576388,0.014248140174425716,0.016828600710112454,0.030534855260795017
176.44614079804023,0.010720366816985247,0.012556286778628752,0.022820324372422648
177.43977460031653,0.007505847759278647,0.008723775485337681,0.01588186233029234
178.43340840259287,0.004510856978373178,0.005200991382710626,0.009491476156788881
179.4270422048692,0.0016590663923704541,0.0018786525278463786,0.00345691248185065

==> Plots/RadPattern_98.csv <==
th, ant, rad, tot
0.5729577951308232,0.07413114833636257,0.048690884984065916,0.12237271344187156
1.5665915974071476,0.20099842910402674,0.13201677655716992,0.33179728282924464
2.560225399683472,0.3282436948368205,0.2155917450042825,0.5418473755570152
3.553859201959796,0.4554604967669246,0.2991493533741241,0.7518530417910025
4.54749300423612,0.5828837922255449,0.38284444225504527,0.9622031330523423
5.541126806512444,0.7103584132705129,0.4665756101791531,1.1726424872889982
6.534760608788768,0.837891336863731,0.550347949738328,1.3831835958437666
7.528394411065092,0.96548701759508,0.6341648919696508,1.593834775270691
8.522028213341418,1.093146919630748,0.7180278977810972,1.8045993922070427
9.51566201561774,1.220869042108241,0.8019361449378951,2.0154750771854206
10.509295817894065,1.348647437877071,0.8858862105291487,2.2264529271959166
11.50292962017039,1.4764717258362399,0.9698717490682888,2.437516697394983
12.496563422446714,1.6043265975033685,1.0538831666358777,2.6486419829969328
13.49019722472304,1.7321913188580913,1.1379072917442057,2.8597953930633166
14.483831026999365,1.8600392289272845,1.2219270438856202,3.070933718613475
15.477464829275688,1.987837237017197,1.3059211010172795,3.2820030982084156
16.47109863155201,2.115545320939249,1.3898635675287785,3.4929381848961603
17.46473243382834,2.243116029015878,1.4737236445314468,3.7036613191392016
18.45836623610466,2.370493989083136,1.557465304594419,3.9140817130617602
19.452000038380984,2.497615428121045,1.6410469733283641,4.124094652045028
20.445633840657308,2.62440770653296,1.724421220477593,4.333580720348982
21.439267642933633,2.7507888714560793,1.8075344634217914,4.542405058040989
22.432901445209957,2.8766672338089223,1.8903266862044101,4.7504166570511295
23.426535247486285,3.0019409740622,1.9727311773922165,4.95744770464233
24.420169049762602,3.126497781951747,2.0546742902257,5.163312982970908
25.41380285203893,3.250214535529755,2.1360752286392537,5.367809333709992
26.407436654315255,3.372957025069606,2.2168458628103136,5.570715196907609
27.401070456591576,3.494579727395416,2.2968905779350615,5.771790233345453
28.3947042588679,3.6149256361967326,2.376106159922609,5.97077503964804
29.38833806114423,3.733826153809092,2.454381721648098,6.1673909652607595
30.381971863420553,3.851101049790076,2.53159867330632,6.361340040165567
31.375605665696877,3.966558491397554,2.607630740260891,6.552305021833619
32.3692394679732,4.07999515078101,2.6823440315891713,6.739949569423867
33.36287327024952,4.1911963933295135,2.7555971622807087,6.923918552627128
34.35650707252585,4.299936551182019,2.8272414317577272,7.103838501828485
35.35014087480217,4.405979285399809,2.897121061051768,7.279318205421196
36.3437746770785,4.509078039730135,2.965073490593022,7.449949459157553
37.33740847935482,4.608976588258593,3.0309297401510134,7.615307971373672
38.33104228163115,4.705409678560086,3.0945148320099403,7.774954426782982
39.32467608390747,4.798103771220247,3.1556482779732185,7.928435710307623
40.3183098861838,4.886777875816815,3.214144630273584,8.075286291117441
41.31194368846012,4.9711444826309545,3.2698140959218724,8.215029765684989
42.30557749073644,5.05091058850908,3.3224632134647685,8.347180557253905
43.29921129301277,5.125778814424476,3.3718955905441392,8.471245767670661
44.29284509528909,5.1954486114033855,3.4179127000639538,8.586727176059894
45.28647889756541,5.2596175505909395,3.4603147321810614,8.693123377346149
46.280112699841744,5.317982692346951,3.498901498748923,8.789932052153793
47.273746502118065,5.370242028390419,3.533473386265179,8.876652358169123
48.267380304394386,5.416095990162114,3.563832352810494,8.952787431637326
49.26101410667071,5.455249015757596,3.5897829639237844,9.017846986309026
50.25464790894703,5.487411167006662,3.6111334618435262,9.071349995860846
51.24828171122336,5.512299787547946,3.627696862062022,9.112827444605687
52.241915513499684,5.529641192078789,3.6392920706954373,9.141825130196864
53.235549315776005,5.539172376357351,3.64574501577165,9.157906501027538
54.22918311805233,5.540642737004533,3.646889785186106,9.160655510146434
55.222816920328654,5.533815789703995,3.642569763777204,9.149679466763732
56.216450722604975,5.5184708740362,3.632638761731236,9.12461186581767
57.21008452488131,5.494404832911508,3.616962126346759,9.085115175621826
58.20371832715763,5.461433654393586,3.5954178290716086,9.030883563322675
59.19735212943395,5.419394063630568,3.567897519676226,8.961645537773755
60.19098593171027,5.3681450526409495,3.534307539445227,8.877166489480215
61.1846197339866,5.30756933583567,3.4945698853575173,8.777251107490027
62.17825353626293,5.23757471939811,3.448623117383331,8.661745653505664
63.17188733853925,5.158095372989629,3.396423201255189,8.530540074063842
64.16552114081557,5.069092992698813,3.3379442793671417,8.383569932377545
65.15915494309189,4.970557844705002,3.2731793628222676,8.220818142351417
66.15278874536823,4.862509679778376,3.2021409380793346,8.042316488362587
67.14642254764455,4.744998509485096,3.1248614821434217,7.8481469156375105
68.14005634992087,4.618105235801805,3.0413938807985885,7.638442577442589
69.1336901521972,4.481942126763038,2.951811744989166,7.413388626832016
70.12732395447352,4.336653131760721,2.8562096211156702,7.173222742349195
71.12095775674985,4.18241403117912,2.754703091715983,6.918235378844581
72.11459155902617,4.019432416173162,2.6474287637473366,6.6487697364398315
73.1082253613025,3.8479474955732362,2.5345441424630204,6.3652214426192
74.10185916357882,3.668229728116182,2.416227389683759,6.06803794444915
75.09549296585514,3.480580279449738,2.2926769660900432,5.757717609998446
76.08912676813146,3.2853303046255404,2.164111158001818,5.434808540136243
77.08276057040779,3.0828400580732547,2.0307674899582717,5.099907094006856
78.0763943726841,2.873497834324183,1.8929020252557454,4.753656133598267
79.07002817496044,2.657718744015876,1.7507885574388862,4.396742994919125
80.06366197723676,2.435943330948614,1.6047176965612984,4.029897195356847
81.05729577951308,2.2086360371692506,1.4549958548302846,3.65388788879
82.0509295817894,1.9762835242171057,1.301944137018372,3.269521081952936
83.04456338406574,1.7393928597700006,1.1458971417556307,2.877636627383261
84.03819718634206,1.4984895799663365,0.9872016805044292,2.4791050100059095
85.03183098861838,1.254115638641942,0.8262154216564944,2.0748239460067586
86.02546479089472,1.0068272555995665,0.6633054677746592,1.665714814108582
87.01909859317104,0.7571926768165083,0.4988468745237557,1.2527189406701884
88.01273239544736,0.5057898601849009,0.3332211202917366,0.8367937611738455
89.00636619772368,0.2532041009640549,0.1668145358899025,0.41890888163705037
90.0,2.5705500801539438e-5,1.6780994812012036e-5,4.219148969348679e-5
90.99363380227634,0.25315292917546106,0.16678116151498715,0.4188248378072001
91.98726760455267,0.5057388422849723,0.33318784675957797,0.83670997098035
92.98090140682898,0.757141914804499,0.498813768673403,1.2526355722249078
93.97453520910531,1.0067768505883075,0.6632725958631925,1.6656320340603747
94.96816901138162,1.2540656905100025,0.8261828491306604,2.0747419189673972
95.96180281365795,1.4984401870168336,0.9871694717766559,2.4790238979869943
96.95543661593429,1.7393441183979073,1.1458653599856297,2.877556589247174
97.9490704182106,1.9762355285868038,1.3019128439014827,3.269442272880731
98.94270422048693,2.2085888789040182,1.4549651103936594,3.6538104597690086
99.93633802276324,2.4358970988336694,1.6046875589690226,4.0298212926907055
100.92997182503957,2.6576735237164795,1.750759082806977,4.396668759762656
101.92360562731591,2.8734537081202,1.8928732674780016,4.753583701519603
102.91723942959223,3.08279710461148,2.0307395005437927,5.099836594578883
103.91087323186855,3.2852885986909697,2.1640839859249796,5.434740096559367
104.90450703414487,3.480539891756788,2.292650657653596,5.757651338756309
105.8981408364212,3.668190725120809,2.4162019883956805,6.067973954998911
106.89177463869751,3.8479099393066933,2.5345196889275603,6.365159837117514
107.88540844097385,4.019396364098005,2.647405295570731,6.648710609505633
108.87904224325018,4.182379536067956,2.7546806434270943,6.918178817359424
109.87267604552649,4.336620241598009,2.8561882241017837,7.173168825295663
110.86630984780282,4.481910884670123,2.9517914274470516,7.413337425170515
111.85994365007913,4.618075679985178,3.041374667700847,7.638394154026515
112.85357745235547,4.744970673207797,3.124843395220008,7.848101325166613
113.8472112546318,4.862483591354247,3.2021239958141203,8.042273777374092
114.84084505690811,4.970533527515366,3.2731635804643213,8.220778349248167
115.83447885918443,5.069070465231088,3.3379296689564075,8.383533087492335
116.82811266146078,5.158074648897132,3.396409771662101,8.530506199758772
117.82174646373709,5.237555807580317,3.4486108743618327,8.661714764305225
118.81538026601342,5.307552240537991,3.4945588316109246,8.777223210246406
119.80901406828974,5.368129773573029,3.5342976747042063,8.87714158356916
120.80264787056606,5.419380596101985,3.5678888407881906,8.961623615319109
121.79628167284238,5.461421989465767,3.5954103301008047,9.030864609447734
122.78991547511872,5.494394957564575,3.6169557986840433,9.085099168725202
123.78354927739503,5.518462771349445,3.6326335942128734,9.124598777871713
124.77718307967136,5.533809439048584,3.6425657428116,9.149669263633019
125.77081688194767,5.540638114246986,3.6468868948876527,9.160648151924068
126.764450684224,5.539169454072409,3.645743238100634,9.15790194238681
127.75808448650034,5.529639939770115,3.639291385603131,9.141823320755869
128.75171828877666,5.512300171875224,3.6276972476399054,9.11282832930239
129.74535209105298,5.487413152017616,3.611134894475705,9.071353515336222
130.7389858933293,5.455252563123425,3.5897854184416422,9.017853077295781
131.73261969560562,5.416101059414979,3.5638358026486032,8.952796027351901
132.72625349788197,5.370248577161472,3.5334778036175924,8.876663388704571
133.71988730015826,5.3179906766036185,3.4989068547249014,8.789945444871336
134.7135211024346,5.2596269248721725,3.4603209969594158,8.693139057263261
135.7071549047109,5.195459329051536,3.4179198430451714,8.586745066232815
136.70078870698725,5.125790827812675,3.3719035804994966,8.471265789569372
137.69442250926355,5.050923849263025,3.3224720186817267,8.347202631127802
138.6880563115399,4.971158941844043,3.269823684345098,8.215053810917519
139.68169011381622,4.886793484257664,3.214154969640919,8.075312226568112
140.67532391609257,4.798120479531813,3.1556593359461,7.92846345464007
141.66895771836886,4.705427437449525,3.094526576297716,7.77498389877769
142.6625915206452,4.608995348677245,3.030942138628754,7.615339090224354
143.6562253229215,4.509097753043021,2.9650865114124114,7.4499821447501695
144.64985912519785,4.405999903544183,2.897134672744793,7.279352378594859
145.64349292747417,4.299958026814533,2.827255603332876,7.103874084617531
146.6371267297505,4.191218679961727,2.755611863311488,6.923955468483919
147.6307605320268,4.080018202903001,2.6823592322948273,6.739987743421946
148.62439433430313,3.9665822645895297,2.6076464115792106,6.552344380851011
149.61802813657945,3.8511255008218863,2.5316147869585133,6.361380513048132
150.61166193885578,3.7338512407277187,2.454398250195773,6.167432482965674
151.60529574113212,3.614951318401845,2.3761230768169233,5.970817535367612
152.59892954340845,3.4946059657031494,2.296907857558138,5.771833642611485
153.59256334568477,3.372983781764822,2.216863480509112,5.570759457676778
154.5861971479611,3.2502417744070113,2.1360931607520413,5.367854386430627
155.5798309502374,3.1265254683453985,2.054692514101421,5.163358770631874
156.57346475251373,3.001969074865971,1.9727496714029398,4.957494172804545
157.56709855479005,2.87669571748536,1.8903454297511817,4.75046375386245
158.56073235706637,2.750817708036375,1.807553436934176,4.542452734235236
159.5543661593427,2.6244368676075727,1.7244404054072149,4.33362892922986
160.547999961619,2.497644886821685,1.6410663521368096,4.124143349455843
161.54163376389533,2.370523720056554,1.5574848607357814,3.914130857341665
162.53526756617168,2.243146008390025,1.4737433624299052,3.703710871066942
163.528901368448,2.1155755262823486,1.3898834325515537,3.4929881076221765
164.52253517072432,1.9878676472901178,1.3059410994432383,3.282053357175979
165.51616897300065,1.8600698244299299,1.221947162869981,3.070984281470017
166.50980277527697,1.732222081170149,1.137927519279579,2.859846229562525
167.5034365775533,1.6043575094199825,1.053903491510016,2.648693064892555
168.49707037982964,1.4765027712990197,0.9698921608188116,2.4375679983270038
169.49070418210593,1.3486786019009804,0.8859066993955896,2.226504422570006
170.48433798438228,1.2209003107047278,0.801956701811328,2.015526744046258
171.47797178665857,1.0931782797275467,0.7180485141516002,1.8046512091062106
172.47160558893492,0.9655184569530908,0.6341855598718904,1.5938867221298163
173.46523939121124,0.8379228439912656,0.5503686616954381,1.3832356538133699
174.4588731934876,0.7103899773354346,0.46659635914525305,1.1726946386039188
175.45250699576388,0.5829154029654321,0.3828652215564769,0.962255360883941
176.44614079804023,0.45549214439751234,0.29917015664955676,0.7519053300965418
177.43977460031653,0.32827536992956957,0.21561256612468785,0.5418997088783626
178.43340840259287,0.20103012258006925,0.13203760962104524,0.33184964628190944
179.4270422048692,0.07416285127219603,0.048711724186075,0.12242509239045149

==> Plots/Twodipoles.csv <==
f, Z11real, Z11imag, Z12real, Z12imag
250.0,41.46050438492557,-151.54874957341252,21.673127122763184,16.86299879170431
256.66666666666663,44.81018860967883,-130.7879782758661,22.594622128884886,16.08108073433607
263.33333333333337,48.411878274201584,-110.28766584089558,23.5203072655287,15.260005080531135
270.0,52.28835825857311,-89.99012372732557,24.449795029818063,14.397529236933966
276.6666666666667,56.465035535185635,-69.84061129366388,25.382859578508686,13.49130576197528
283.3333333333333,60.97028906529205,-49.78684356103125,26.319450134376638,12.538820469303854
290.0,65.83587344112487,-29.77857204217742,27.259703269957257,11.537322363399612
296.6666666666667,71.09738551721058,-9.767233101041603,28.20395328526314,10.483743316780677
303.3333333333333,76.79480493999966,10.294338410650827,29.152739586638667,9.37460504530701
310.0,82.97312143552124,30.45212905599174,30.10680954792229,8.205910494390709
316.6666666666667,89.68306398855044,50.751095252740036,31.067114748662398,6.97301620165015
323.3333333333333,96.98194967489466,71.23523077952042,32.03479767700515,5.670481536848536
330.0,104.93467290784747,91.94753843065634,33.011164872679,4.291889926255305
336.6666666666667,113.61485922736718,112.92988406869841,33.99764095281742,2.8296362388931673
343.3333333333333,123.10621143818715,134.22270257013756,34.99569584948101,1.27467345286734
350.0,133.50407975501284,155.86451380000264,36.00673467147476,-0.3837894385659055
356.6666666666667,144.91729136437982,177.89119187694234,37.031935580686365,-2.158647503487771
363.3333333333333,157.4702779549257,200.33491142502163,38.07201552900554,-4.065328202585132
370.0,171.30554143089765,223.22266871127368,39.12689607456538,-6.122298873537748
376.6666666666667,186.58649674205085,246.57424156991695,40.195231036167385,-8.35166394706785
383.3333333333333,203.5007241555773,270.39940732556914,41.27374347686573,-10.77986030643798
390.0,222.2636475299177,294.6941795205257,42.35630020564538,-13.438453665174016
396.6666666666667,243.1226241981994,319.43574861254297,43.43262620435969,-16.365027411279293
403.3333333333333,266.3613765107949,344.57571528103733,44.48652761731915,-19.604133949621882
410.0,292.3046005218657,370.03108452131875,45.49344904591988,-23.208240624186057
416.6666666666667,321.3224319871916,395.6723436686931,46.417139097193406,-27.23853759690816
423.3333333333333,353.834201766416,421.3077830118142,47.20514109313906,-31.765368097469892
430.0,390.310526191345,446.66305110541447,47.782774647478455,-36.86786968763851
436.6666666666667,431.2721907083242,471.3548093509973,48.04525436950975,-42.63214791819349
443.3333333333333,477.2834186981117,494.85734603676144,47.84765775476465,-49.14690402226957
450.0,528.9358867301823,516.461286972033,46.99270671235914,-56.49487281359703
456.6666666666667,586.8181919812511,535.2243750935887,45.21694337203795,-64.73769499832191
463.3333333333333,651.4634361107496,549.9161361171325,42.17714209554689,-73.89104827577168
470.0,723.2654566796283,558.9617709526708,37.44109053492859,-83.88632451981817
476.6666666666667,802.3528437163224,560.3966744756002,30.490574301870996,-94.51564991585737
483.3333333333333,888.4110287971941,551.8523605178615,20.749520677384425,-105.36011189299178
490.0,980.4496982989201,530.6072295644905,7.655570113122451,-115.70901103716085
496.6666666666667,1076.5304243411576,493.74902453039334,-9.205073921830568,-124.49319711862378
503.3333333333333,1173.5027931064706,438.5022802964347,-29.889822879015462,-130.27775412395147
510.0,1266.8467702394232,362.7580694432299,-53.84183541474954,-131.37971474041936
516.6666666666667,1350.7699919708007,265.7833699872844,-79.66439793284513,-126.17195467881751
523.3333333333333,1418.7200439964886,148.97089519071483,-105.0744880656423,-113.5722783980095
530.0,1464.3811775578988,16.347188499596133,-127.19049480604983,-93.58680066376513
536.6666666666667,1482.9991412409943,-125.51047938957579,-143.1885030148921,-67.64277932655699
543.3333333333334,1472.601214682741,-268.35469906283805,-151.12601969918413,-38.44679766285205
550.0,1434.5706597813044,-403.78073630997994,-150.54943486573504,-9.326560658203633
556.6666666666666,1373.2728169519685,-524.8274654642319,-142.57343554454238,16.66756714847159
563.3333333333334,1294.9037555223786,-627.0525482603465,-129.43176698843078,37.486785331699
570.0,1206.0875061552222,-708.7814734504533,-113.7832500781536,52.38323184412292
576.6666666666666,1112.7425141671602,-770.6669269190621,-98.08659868021422,61.82787869157202
583.3333333333334,1019.4472961496919,-814.9524669985924,-84.16185048227196,67.26078164958965
590.0,929.1640655348345,-844.8078004196459,-72.80568330840842,70.82874497127342
596.6666666666666,842.869691068546,-863.7069115358025,-63.162651821477745,74.90971281755415
603.3333333333334,759.1112883560704,-873.7917214317891,-52.12507367636363,80.36402585339663
610.0,676.644106874349,-873.0432747716233,-37.07429186472592,83.56138371875447
616.6666666666666,600.0564894215191,-859.11739192013,-21.737929966968732,80.28575434981343
623.3333333333334,534.4279279974072,-836.3704382091141,-10.948939922660802,73.02935390217515
630.0,479.2543369168582,-810.2922218726243,-4.456534919294199,65.68342580258279
636.6666666666666,432.13985748809506,-783.3856613027834,-0.40335054932571524,59.52853617329339
643.3333333333334,391.25184954713114,-756.4760512976661,2.4055621251408503,54.523228910911314
650.0,355.3968066346701,-729.8703365337213,4.538198969750287,50.38566590527151
656.6666666666666,323.7500596029078,-703.7268685595561,6.255118373198798,46.8824378192623
663.3333333333334,295.69286717580195,-678.1460867903519,7.685591702537238,43.855677275978955
670.0,270.7336151986803,-653.1934711887551,8.90328924251574,41.201721480932406
676.6666666666666,248.46842794017064,-628.9082416109495,9.956899629527017,38.85047169070065
683.3333333333334,228.55918932555014,-605.3090560485073,10.882480696930031,36.75191379184254
690.0,210.7196893554266,-582.3986972913666,11.708596630410748,34.86817787225618
696.6666666666666,194.70596622152695,-560.1680016556917,12.458618087975683,33.16900440127844
703.3333333333334,180.3090807128175,-538.5990662925665,13.15189809835082,31.62915821198853
710.0,167.34946063873122,-517.667796337267,13.804489684096115,30.22692769615165
716.6666666666666,155.67234959956417,-497.3458829996217,14.42966182271674,28.94322520361293
723.3333333333334,145.1440818677462,-477.6023118062882,15.038311680483687,27.761022542389135
730.0,135.64900121631905,-458.40449394538234,15.63931072045753,26.664976202576895
736.6666666666666,127.08689526558953,-439.71910117938273,16.239800156547638,25.64116278245583
743.3333333333334,119.37084969954678,-421.51267090766385,16.845443570151794,24.676880820183683
750.0,112.42544837196647,-403.75203497109175,17.46064205544542,23.760494601850212
756.6666666666666,106.18526063414646,-386.4046145764034,18.088716492783544,22.881306038886475
763.3333333333334,100.59356859717798,-369.4386144591131,18.73206120629465,22.02944644922588
770.0,95.60129583124429,-352.8231419606575,19.39227294388425,21.19578323256985
776.6666666666666,91.16610596086986,-336.52827081533934,20.07025874000333,20.371838184174408
783.3333333333334,87.25164521321136,-320.5250648591271,20.766325796384887,19.549715186142304
790.0,83.82690754992423,-304.78557332792457,21.480256074179955,18.72203559509874
796.6666666666666,80.86570477281371,-289.28280670277695,22.21136786039171,17.881879999250216
803.3333333333334,78.34622710607115,-273.9907000004695,22.958566168267126,17.022735246712493
810.0,76.25068236071141,-258.8840688676846,23.72038346372052,16.138445806575184
816.6666666666666,74.5650039649201,-243.93856270155678,24.49501187822719,15.223168643444845
823.3333333333334,73.2786199907479,-229.1306182100424,25.280327770824282,14.27133088264334
830.0,72.38427687112774,-214.43741627855684,26.07390923188707,13.277589625930013
836.6666666666666,71.8779128521908,-199.83684467846925,26.87304687283898,12.236793353024694
843.3333333333334,71.75857739016314,-185.3074690108776,27.674748011315838,11.143944416935433
850.0,72.02839371773881,-170.82851430153565,28.475734133404757,9.994162215669917

==> Plots/Twodipoles_Q.csv <==
Q
-0.008347593843843842
-0.008098379796583547
-2.6630987356905898e-5
-2.596310927925536e-5
-7.3707374438892465e-6
-5.059390776242655e-7
-1.6930712372773395e-8
-1.3401861732211295e-8
-8.332643045862539e-9
-3.0208720887112244e-10
-3.1435961282804763e-16
-1.043661890181119e-16
-1.1459850736760906e-17
-1.0358771436878333e-17
-7.073728958549147e-18
-6.145912605776161e-19
-5.647195974481942e-19
-2.0907254797958838e-19
-2.900540932877021e-20
-3.304722167942509e-21
-1.1603526279915227e-21
-2.5476139924484366e-22
-2.5080525802061564e-22
-1.5559313924490742e-22
-1.132964393012061e-22
-6.010734181106174e-23
-3.758097364337797e-23
-1.681570945383374e-23
-5.6981175217619076e-24
-5.538427112442478e-24
-6.3495176371763395e-25
-4.319433095625119e-25
-1.6592357209387784e-25
-1.5387464362266482e-25
-4.2499795984965595e-26
-1.132512659325701e-27
-6.661614768989043e-28
-2.816202578587335e-28
-4.120716176229836e-29
-2.4260229881997675e-31
-2.0977707412136694e-32
-5.734412754343609e-33
-2.6396008994621207e-33
-1.9987269301819103e-34
-5.195096138376201e-35
-4.038536697174505e-35
-1.3680691861363566e-35
-2.6655261004911895e-36
-2.6194136355200895e-37
-1.1143380457004226e-42
4.884657036745233e-49
4.955887790438041e-42
3.573285824039118e-36
5.4973441338545715e-36
5.64866843083701e-36
2.8742564302107305e-34
4.3097654954124386e-33
4.395559958599556e-33
5.439107442789567e-33
1.8686929559537086e-32
6.058547911275789e-31
2.8861807366649837e-29
1.4571421038500093e-28
1.822956227921307e-26
3.187628843862543e-26
3.1985868821291424e-25
4.722386480689358e-25
6.349274014097966e-25
2.974492501014483e-23
3.3529715869027025e-22
4.507672573467356e-21
1.0643978609125367e-20
1.749651110728453e-19
2.106469098062566e-18
3.500431727893741e-18
1.0538209996282992e-17
4.4854242129682934e-17
1.9170800899015522e-16
2.611973416792222e-16
3.875195560426137e-16
1.7111182342462075e-15
7.832955464833764e-14
2.581092374965017e-12
2.6772711520382257e-11
1.1160954091387154e-10
1.123916713363321e-10
4.4193806044762617e-10
7.78474898540615e-10
2.021570718768421e-8
2.058755540953914e-8
7.916631462259576e-7
1.1521343793432039e-5
3.0350644114335246e-5
3.294593448450956e-5
0.000455427344618056
0.019759636798785805
1.6281765062370526
2.7017857659466062
-3.221285430601321e-26
-1.2428583494003097e-26
-8.111662345128629e-27
-6.991165957062062e-27
-6.361093258337299e-27
-1.0914633673575367e-27
-2.687804136866552e-28
-2.0325144597617993e-28
-1.8249930729693016e-28
-8.671428167602643e-29
-7.479138258753309e-30
-1.5512696768614281e-30
-1.460180386294132e-30
-2.2338947942449172e-31
-3.3319937770810464e-32
-2.3780701110580343e-32
-5.456058354366865e-33
-1.274188344035531e-33
-9.043607221503844e-34
-7.548233827305518e-34
-3.467069902810863e-35
-9.987793331507227e-36
-8.25453902208636e-36
-5.634097562864224e-36
-3.566995176983428e-36
-2.1906893806452547e-36
-2.1088399393772907e-36
-2.082014534680992e-36
-1.6382984717868817e-36
-2.2728663606470733e-37
-1.6896506671568348e-37
-9.499916094617022e-38
-9.172896534004677e-38
-4.6870425109707836e-38
-2.5765646990848397e-38
-2.113226177233902e-38
-1.4158764334688402e-38
-1.3965425112099582e-38
-1.2535208183430787e-38
-7.707062068310746e-39
-5.7827734621328763e-39
-4.675244243544333e-39
-1.8417477537676515e-39
-1.1767183751902338e-39
-4.231791713589483e-40
-5.251703801454839e-41
-1.755959437828074e-41
-1.480228410834964e-41
-7.315859908004064e-42
-6.349891165324479e-42
-2.1922271414000525e-42
-4.038280626088722e-43
-2.9826334381608817e-43
-1.5000566298548731e-43
-1.4049291568822036e-43
-8.430070383110382e-44
-4.006292285710576e-44
-1.2042695071906785e-47
-4.264772875070701e-51
-1.1343277276166577e-52
-1.3522379614689815e-54
-2.4921828023480746e-56
-1.3443934303337132e-56
-1.1764404829057278e-57
-6.8426210855396615e-59
-8.027179760003191e-60
-1.2641750594541014e-61
-5.921725472184262e-63
-3.0608026226809117e-69
1.828244889711418e-64
7.392494966998072e-62
2.809243701308627e-58
1.425518478366268e-56
9.150591339934803e-56
7.57145007106737e-55
2.638466340373853e-54
1.074493906721601e-50
7.188203541967362e-50
5.512799552094362e-49
3.8361904289220934e-47
5.574352491320062e-47
9.67040010101909e-47
2.9773414193673897e-46
1.578272591101994e-45
6.433625991650344e-44
7.605575065199482e-44
4.506830955006615e-43
8.674165399245962e-43
8.76426495667262e-43
1.6326670492898282e-42
2.8531225332720886e-42
6.284689112862231e-42
8.414046993569062e-42
2.1859531575973352e-41
9.135521598712483e-41
4.266183097629422e-40
6.97886875723758e-40
2.2374280642579873e-39
2.6157512477252835e-39
2.9321517095266437e-39
1.1656380898686177e-38
1.951715512446373e-38
2.516331287294949e-38
4.4820707275001145e-38
6.030385679586637e-38
6.110238809935591e-38
1.3658213712622717e-37
1.4505544476568493e-37
1.7061791891655156e-37
3.8059061159105305e-37
4.016733897363798e-37
4.486361028261785e-37
5.098072248227847e-37
7.330776031190084e-37
1.5536089429598245e-36
1.5754633690562356e-36
2.2450110921296506e-36
2.401519986158567e-36
3.3656205063850665e-36
7.101800088589709e-36
1.7067235732387148e-35
8.743300411270057e-35
1.5078952318316102e-34
4.655089725849805e-34
6.03963566520972e-34
5.450913127948282e-33
9.748030687806645e-32
1.8609521870103493e-31
2.624139865783584e-31
3.9514818001514895e-31
8.626966882649228e-31
2.0381503591044445e-30
2.6020166718816337e-29
3.9800270008017164e-29
4.6436272320416276e-29
2.5601223040191865e-28
5.120991740216839e-28
1.5193178751224295e-27
1.5606430444342983e-27
4.0164201514506686e-27
4.279152689202795e-27
1.038859741651804e-26
1.1453258866395959e-26
1.4002387373380713e-26
1.6304734753791185e-26
2.157089133955809e-26
3.616655233036404e-26
9.55110085063796e-26
2.299090129273449e-25
8.331898936186619e-25
1.6275160134625802e-24
2.7894196260816702e-24
3.48453332911632e-24
4.429700010644959e-24
7.514535592591848e-24
1.1051929641843421e-23
4.5408050863759174e-23
4.566746591243881e-23
6.512326957219329e-23
2.1087186241193063e-22
2.3779766648301414e-22
1.149754453105313e-21
1.1899404209610718e-21
1.5903382833282674e-21
2.200586488332789e-21
3.440243611147361e-21
7.57811204980046e-21
1.1358818403041786e-20
2.3913605172320916e-19
5.8111926632933915e-19
3.347388513835448e-18
6.6364377806246604e-18
9.974189643250631e-18
3.576839251973695e-17
5.551975119556168e-17
1.7321384652147522e-16
2.1250822014838368e-16
4.825788268426796e-16
2.219324788929679e-15
6.323784222461765e-14
8.490141356558432e-14
9.712838339890393e-14
2.4288370204715976e-12
2.536561367200031e-12
5.732374049981132e-12
2.6836188428397784e-11
3.059805529552561e-11
1.1220034992991606e-10
1.12829563093475e-10
4.4604443301586554e-10
7.828695039895228e-10
2.0630190034317283e-8
2.7273018294519832e-8
7.917273077148128e-7
1.152318220381131e-5
3.0351777970030493e-5
3.2946925838216117e-5
0.00045543042661522947
0.019759796239338316
1.6281802275421933
2.7017860113538155

==> Plots/Twodipoles_dZ_11.csv <==
f, dZ11realWS,dZ11imagWS, dZ11realFD, dZ11imagFD
250.0,7.712641278398521e-8,4.992155495672012e-7,7.712695868633545e-8,4.992158920913425e-7
256.66666666666663,8.288958581812136e-8,4.922822582875944e-7,8.289009798545521e-8,4.922816046359912e-7
263.33333333333337,8.916792058780858e-8,4.867657837126222e-7,8.916842944017845e-8,4.867649103346139e-7
270.0,9.602022742597734e-8,4.825892461930258e-7,9.60207792388701e-8,4.825886364301368e-7
276.6666666666667,1.0351309716590678e-7,4.796884493743893e-7,1.0351357992988142e-7,4.796870243239937e-7
283.3333333333333,1.1172208417366555e-7,4.780100390347199e-7,1.1172251106472686e-7,4.78008342597036e-7
290.0,1.2073308691570172e-7,4.775098335254827e-7,1.2073337742890545e-7,4.775088859432231e-7
296.6666666666667,1.3064396256185004e-7,4.781512549181256e-7,1.3064413124652673e-7,4.781502317641184e-7
303.3333333333333,1.415664298659011e-7,4.799037870750031e-7,1.4156635259610083e-7,4.799024613255654e-7
310.0,1.5362832366816914e-7,4.827413624539702e-7,1.5362815375397076e-7,4.8274077322219e-7
316.6666666666667,1.669762492126208e-7,4.866405604574097e-7,1.6697571680879264e-7,4.866385303614607e-7
323.3333333333333,1.8177868192981182e-7,4.915785052136939e-7,1.8177824543386122e-7,4.915780088765586e-7
330.0,1.9822958749855317e-7,4.975303363581161e-7,1.9822893690957243e-7,4.975289229491864e-7
336.6666666666667,2.165526583560613e-7,5.044660744969512e-7,2.1655206197124244e-7,5.044657662267582e-7
343.3333333333333,2.3700626339855132e-7,5.12346639450205e-7,2.3700594553588417e-7,5.123475290247371e-7
350.0,2.5988920269585344e-7,5.211187079583179e-7,2.598882829829563e-7,5.211176201669332e-7
356.6666666666667,2.8554735035681626e-7,5.307080038055766e-7,2.855464956041942e-7,5.307071802462815e-7
363.3333333333333,3.143812462533468e-7,5.41010485878338e-7,3.1438048466725375e-7,5.410103270264699e-7
370.0,3.468546480631467e-7,5.518807295556622e-7,3.4685388357047485e-7,5.518801941661878e-7
376.6666666666667,3.8350396120287665e-7,5.631165734091038e-7,3.8350339934822843e-7,5.631164370356601e-7
383.3333333333333,4.249482984926633e-7,5.744388138622461e-7,4.2494709759921536e-7,5.744372089111494e-7
390.0,4.718996415300509e-7,5.85464362495981e-7,4.71898749765387e-7,5.854637691982135e-7
396.6666666666667,5.251721170200762e-7,5.956708251608357e-7,5.251709552567263e-7,5.956691211395082e-7
403.3333333333333,5.856886659341536e-7,6.043499220527736e-7,5.856873968923537e-7,6.043484546580657e-7
410.0,6.544822270413554e-7,6.105465743742632e-7,6.544821189891081e-7,6.105478803419828e-7
416.6666666666667,7.326867715858683e-7,6.129799248349453e-7,7.326849669198054e-7,6.129781610297868e-7
423.3333333333333,8.215108271460816e-7,6.099422360538335e-7,8.215106277020823e-7,6.099427025674231e-7
430.0,9.221821494412592e-7,5.991719266290876e-7,9.221802031333936e-7,5.991703488916755e-7
436.6666666666667,1.0358465290409365e-6,5.776987180709333e-7,1.0358486548511792e-6,5.777012887620004e-7
443.3333333333333,1.1633960284498951e-6,5.416633218247159e-7,1.1633961293000538e-6,5.416636952304543e-7
450.0,1.3051923259584453e-6,4.861235392250078e-7,1.3051912219452789e-6,4.86122632992192e-7
456.6666666666667,1.4606405404666319e-6,4.0487655557400316e-7,1.4606434660890955e-6,4.048783637244924e-7
463.3333333333333,1.6275617519488412e-6,2.903583931106198e-7,1.6275642508389866e-6,2.90359542987062e-7
470.0,1.8013172818989782e-6,1.3373129325964043e-7,1.8013191322552303e-6,1.3373198157751176e-7
476.6666666666667,1.973672093522765e-6,-7.465904590536015e-8,1.973671373889374e-6,-7.465970952580392e-8
483.3333333333333,2.1314777543587166e-6,-3.441899702207202e-7,2.131475707756181e-6,-3.4419151688780404e-7
490.0,2.2554468169368934e-6,-6.81903133076355e-7,2.2554448833034257e-6,-6.819035149874253e-7
496.6666666666667,2.319611082620587e-6,-1.0891986341262636e-6,2.3196112920231825e-6,-1.0892010749330438e-6
503.3333333333333,2.2924708291855816e-6,-1.5573173777175357e-6,2.2924708787286365e-6,-1.5573205189411965e-6
510.0,2.1411370176428028e-6,-2.0624313858998677e-6,2.1411341435850774e-6,-2.0624327390805776e-6
516.6666666666667,1.8394337294617793e-6,-2.5624501436758875e-6,1.8394298763269036e-6,-2.5624519253142353e-6
523.3333333333333,1.379268695872255e-6,-2.9988936804466906e-6,1.3792641539112084e-6,-2.998894456140988e-6
530.0,7.814639184807238e-7,-3.306892420561383e-6,7.814555715413008e-7,-3.3068901869270918e-6
536.6666666666667,9.939243050869078e-8,-3.4328626321537273e-6,9.938579523804946e-8,-3.4328599596733513e-6
543.3333333333334,-5.901806057180547e-7,-3.3533333356255563e-6,-5.901881081626925e-7,-3.3533348471337376e-6
550.0,-1.2077707727824674e-6,-3.084647545399378e-6,-1.2077761084583472e-6,-3.0846390217220685e-6
556.6666666666666,-1.693729862605965e-6,-2.677154019651177e-6,-1.6937370673986153e-6,-2.677150661156702e-6
563.3333333333334,-2.021286696358495e-6,-2.1972857999165387e-6,-2.021291993514751e-6,-2.197276705828699e-6
570.0,-2.1955774647375207e-6,-1.7079129367310723e-6,-2.1955773604531713e-6,-1.7079034421385587e-6
576.6666666666666,-2.2430169052999866e-6,-1.256114679457907e-6,-2.2430210378843184e-6,-1.2561090159124433e-6
583.3333333333334,-2.1996022503943726e-6,-8.711850100980066e-7,-2.199601766506021e-6,-8.711787984339026e-7
590.0,-2.106891299034295e-6,-5.686549708551912e-7,-2.106885995090124e-6,-5.686503527613241e-7
596.6666666666666,-2.0197945072509524e-6,-3.4390347263278406e-7,-2.0197885987727203e-6,-3.4390405971862493e-7
603.3333333333334,-1.9882085197853947e-6,-1.2844222778094292e-7,-1.988207020531263e-6,-1.2844100183428964e-7
610.0,-1.9277535654696772e-6,1.7867576212692965e-7,-1.9277625199265457e-6,1.7868110830931981e-7
616.6666666666666,-1.7055854582983648e-6,4.644808810170907e-7,-1.7055868170245959e-6,4.644906823614292e-7
623.3333333333334,-1.4325911250384785e-6,5.983711286074062e-7,-1.4325874928999837e-6,5.983830931199918e-7
630.0,-1.2120842495236954e-6,6.376902385954328e-7,-1.2120826227146608e-6,6.377007139235502e-7
636.6666666666666,-1.0446799156547597e-6,6.441291698025697e-7,-1.0446705346112139e-6,6.441387029099133e-7
643.3333333333334,-9.122207388187248e-7,6.395840928965519e-7,-9.122124481564242e-7,6.395934804004355e-7
650.0,-8.029651977591962e-7,6.301231841313029e-7,-8.029564753542217e-7,6.301324447122169e-7
656.6666666666666,-7.105040822945069e-7,6.177245466069429e-7,-7.104968346993701e-7,6.177337183999043e-7
663.3333333333334,-6.310869322281447e-7,6.033919317929436e-7,-6.310763893679905e-7,6.03400678755861e-7
670.0,-5.622476996906532e-7,5.878350283316839e-7,-5.622364938062674e-7,5.878442721041211e-7
676.6666666666666,-5.021987311772286e-7,5.716073961158216e-7,-5.021874784461034e-7,5.716175678571744e-7
683.3333333333334,-4.4955752278367845e-7,5.551408681709498e-7,-4.495429749340474e-7,5.551501317313523e-7
690.0,-4.0321237991679143e-7,5.3876461686423e-7,-4.031965076478627e-7,5.387749979490764e-7
696.6666666666666,-3.6224850754382553e-7,5.227227911740974e-7,-3.6223034953764e-7,5.227338249369495e-7
703.3333333333334,-3.25902472087134e-7,5.071911716413446e-7,-3.258819305074212e-7,5.072026567631838e-7
710.0,-2.935313047205658e-7,4.9229191793195e-7,-2.935075443133428e-7,4.923038602555607e-7
716.6666666666666,-2.6458996726062685e-7,4.781059674951082e-7,-2.645630118536246e-7,4.781184571811536e-7
723.3333333333334,-2.386140796932152e-7,4.6468310204081103e-7,-2.3858370923335315e-7,4.64697569668715e-7
730.0,-2.1520624253163867e-7,4.5204993148849067e-7,-2.15171019135596e-7,4.5206373044948123e-7
736.6666666666666,-1.9402497598949476e-7,4.402161234283365e-7,-1.9398384196733786e-7,4.4022965255408054e-7
743.3333333333334,-1.7477565188544063e-7,4.2917920464046316e-7,-1.747289317677314e-7,4.2919365910165653e-7
750.0,-1.5720298981523233e-7,4.189282254190291e-7,-1.5714934420429927e-7,4.1894342359682926e-7
756.6666666666666,-1.4108480575702085e-7,4.094465311159284e-7,-1.410236023957623e-7,4.0946187311874383e-7
763.3333333333334,-1.2622677611575776e-7,4.007138396113782e-7,-1.2615499898060988e-7,4.007274384321136e-7
770.0,-1.1245803152109755e-7,3.9270778288643017e-7,-1.1237573716016414e-7,3.927209718312952e-7
776.6666666666666,-9.962743178399131e-8,3.854050368299062e-7,-9.953314261679225e-8,3.854173684203488e-7
783.3333333333334,-8.760040130662938e-8,3.787821356979099e-7,-8.749196851454144e-8,3.7879112824157346e-7
790.0,-7.625622581438922e-8,3.728160454726377e-7,-7.613217434254693e-8,3.7282258347204333e-7
796.6666666666666,-6.548572823329858e-8,3.6748455281071297e-7,-6.534162650950748e-8,3.674830907129945e-7
803.3333333333334,-5.518925497851918e-8,3.6276651239397055e-7,-5.5024273848403024e-8,3.627595077659862e-7
810.0,-4.527491462803926e-8,3.586419844780602e-7,-4.5086447642006536e-8,3.5862580602952223e-7
816.6666666666666,-3.565701944473702e-8,3.5509228554004016e-7,-3.544122222365331e-8,3.550632072801818e-7
823.3333333333334,-2.6254686943767076e-8,3.520999675485382e-7,-2.600795667717648e-8,3.5205390531700685e-7
830.0,-1.69905640027298e-8,3.496487349620849e-7,-1.67095279834939e-8,3.4958152923536544e-7
836.6666666666666,-7.789640258784249e-9,3.477233026563262e-7,-7.47100727949146e-9,3.47627147334606e-7
843.3333333333334,1.4218789881334451e-9,3.463091921719155e-7,1.7820333653162379e-9,3.461784572778015e-7
850.0,1.0717667150522425e-8,3.4539245759125273e-7,1.1121527165869339e-8,3.4521976033374813e-7

==> Plots/Twodipoles_dZ_12.csv <==
f, dZ12realWS,dZ12imagWS, dZ12realFD, dZ12imagFD
250.0,2.1945212765068567e-8,-1.82169787608115e-8,2.1945107953058596e-8,-1.8216956831906828e-8
256.66666666666663,2.2051110256830358e-8,-1.9125539340610765e-8,2.2050926240524405e-8,-1.9125567796152154e-8
263.33333333333337,2.214594339956459e-8,-2.0086853727487686e-8,2.2145720457444896e-8,-2.0086860175183574e-8
270.0,2.223340074992399e-8,-2.1102747149015342e-8,2.2233138707861145e-8,-2.110267001143029e-8
276.6666666666667,2.2317493179206683e-8,-2.217643829510008e-8,2.2317187031717368e-8,-2.2176270775275952e-8
283.3333333333333,2.2402534503843387e-8,-2.3312705676815162e-8,2.240223526683849e-8,-2.3312436425726446e-8
290.0,2.2493113016956694e-8,-2.451809963075141e-8,2.2492881690538978e-8,-2.4517732821749406e-8
296.6666666666667,2.2594048150659695e-8,-2.5801216077255437e-8,2.2593886939148432e-8,-2.580076534641762e-8
303.3333333333333,2.271031156235365e-8,-2.7173048186104884e-8,2.2710263003489217e-8,-2.7172563754618295e-8
310.0,2.284688634698446e-8,-2.8647415142539173e-8,2.2847025604733062e-8,-2.8646926431008524e-8
316.6666666666667,2.3008557512939653e-8,-3.024146204765713e-8,2.3008756677711517e-8,-3.024102053217348e-8
323.3333333333333,2.319963292297058e-8,-3.197625219734922e-8,2.3199956800112886e-8,-3.1975887715418594e-8
330.0,2.3423565564730804e-8,-3.387749028405812e-8,2.342388469855905e-8,-3.387715974412231e-8
336.6666666666667,2.3682423092402787e-8,-3.5976405796718863e-8,2.3682792260615316e-8,-3.5976192247488825e-8
343.3333333333333,2.3976139712962803e-8,-3.8310818600011716e-8,2.3976603458208957e-8,-3.8310623118320564e-8
350.0,2.430146938559637e-8,-4.092641099073687e-8,2.430190981783653e-8,-4.092629506402545e-8
356.6666666666667,2.4650529745576723e-8,-4.387823250848623e-8,2.4650933383441044e-8,-4.387814378503663e-8
363.3333333333333,2.5008783119319986e-8,-4.723245914643443e-8,2.5009159188016383e-8,-4.723241886495089e-8
370.0,2.535224250981232e-8,-5.106841363713919e-8,2.5352724719596152e-8,-5.1068367667994606e-8
376.6666666666667,2.5643611842871163e-8,-5.5480821956146075e-8,2.564403267513171e-8,-5.548080572737035e-8
383.3333333333333,2.582696512047526e-8,-6.058222189046925e-8,2.5827202421169205e-8,-6.058221853066925e-8
390.0,2.582043238106836e-8,-6.650533385464112e-8,2.5820725113590015e-8,-6.650542685449068e-8
396.6666666666667,2.5506187359495573e-8,-7.34050222982248e-8,2.5506481904358226e-8,-7.340505217001692e-8
403.3333333333333,2.4716824624255618e-8,-8.145917129384706e-8,2.4717092017567667e-8,-8.145917593793683e-8
410.0,2.321699043040306e-8,-9.08672987188347e-8,2.3217548061893466e-8,-9.086755383691525e-8
416.6666666666667,2.0678943067205187e-8,-1.0184493425340989e-7,2.067904674163401e-8,-1.0184495380372027e-7
423.3333333333333,1.6650684661587402e-8,-1.146105397091433e-7,1.665101727610363e-8,-1.1461076141472403e-7
430.0,1.0515675982825948e-8,-1.2935986915057105e-7,1.051609324065339e-8,-1.2936003415120468e-7
436.6666666666667,1.444399009947151e-9,-1.4621995983808728e-7,1.4451401852966228e-9,-1.462206032698532e-7
443.3333333333333,-1.165896401805565e-8,-1.65171334243311e-7,-1.1658501364308904e-8,-1.6517176888442008e-7
450.0,-3.020526058119055e-8,-1.8592280550831855e-7,-3.020487326921284e-8,-1.8592308137499458e-7
456.6666666666667,-5.5943444803732784e-8,-2.0771988672041176e-7,-5.5943090870869125e-8,-2.0772056572582187e-7
463.3333333333333,-9.091727788225273e-8,-2.290688409264579e-7,-9.091708719211056e-8,-2.2906935015498675e-7
470.0,-1.3728534287362165e-7,-2.473716903976377e-7,-1.3728501286891514e-7,-2.4737224322279874e-7
476.6666666666667,-1.968975741843839e-7,-2.585071361493256e-7,-1.9689729562344383e-7,-2.585076401828701e-7
483.3333333333333,-2.7049487129889995e-7,-2.564783694492687e-7,-2.704944748188609e-7,-2.5647869819067635e-7
490.0,-3.564264553257282e-7,-2.3339716280501346e-7,-3.564260744326475e-7,-2.333970947177022e-7
496.6666666666667,-4.48946863697702e-7,-1.8026363822198273e-7,-4.489463467649557e-7,-1.8026443981966622e-7
503.3333333333333,-5.365616646218193e-7,-8.911072229047609e-8,-5.365614100583116e-7,-8.911180628956573e-8
510.0,-6.015357086553431e-7,4.3173830694138126e-8,-6.015349477195287e-7,4.317258515129652e-8
516.6666666666667,-6.222077114745254e-7,2.1001959207195013e-7,-6.222072435946302e-7,2.100178605246583e-7
523.3333333333333,-5.792979414301913e-7,3.9170005248573853e-7,-5.792970362961114e-7,3.9169824148643786e-7
530.0,-4.65076327741903e-7,5.568096327722444e-7,-4.650754711121863e-7,5.568063151883962e-7
536.6666666666667,-2.907810656845993e-7,6.708838715112773e-7,-2.907814462105307e-7,6.708804903610144e-7
543.3333333333334,-8.636927616450492e-8,7.095042636094183e-7,-8.637051394089212e-8,7.095007681812148e-7
550.0,1.0927101959950688e-7,6.684524192260207e-7,1.092666437330081e-7,6.684476588247889e-7
556.6666666666666,2.62379441262326e-7,5.644170989121875e-7,2.623740485319104e-7,5.644132528459522e-7
563.3333333333334,3.542671310821877e-7,4.2670549164364365e-7,3.542599969819094e-7,4.2670210440576286e-7
570.0,3.8296254166512647e-7,2.8653463667281256e-7,3.829527756238349e-7,2.8653515542487186e-7
576.6666666666666,3.5914313248983397e-7,1.7023933495197632e-7,3.591335463681844e-7,1.7024052425540504e-7
583.3333333333334,3.0232997853441686e-7,9.782505875116621e-8,3.023196661899874e-7,9.78306275101204e-8
590.0,2.4290192211302413e-7,8.254933663797691e-8,2.4289344153771707e-7,8.256318650978756e-8
596.6666666666666,2.305880407954914e-7,1.174329272076581e-7,2.3058663529695876e-7,1.174533331038674e-7
603.3333333333334,3.1082158953491266e-7,1.273453629661418e-7,3.1083118017249945e-7,1.2736433774307443e-7
610.0,3.896994066671463e-7,3.216772968757119e-9,3.897131207963866e-7,3.226688960467072e-9
616.6666666666666,3.200156509123423e-7,-1.4541715737796143e-7,3.200273654968555e-7,-1.454138583767417e-7
623.3333333333334,1.9864308617830844e-7,-1.8424153769724502e-7,1.9865438947164193e-7,-1.8424151377871566e-7
630.0,1.194380595862024e-7,-1.6229104247838775e-7,1.194442264207396e-7,-1.6229123005473413e-7
636.6666666666666,7.869995309573648e-8,-1.3214487111725435e-7,7.870605127635599e-8,-1.3214513998605072e-7
643.3333333333334,5.7529892604921065e-8,-1.0804601242332918e-7,5.753459006996309e-8,-1.0804462284852434e-7
650.0,4.525829485565337e-8,-9.044223261254823e-8,4.526340635635506e-8,-9.04400014434259e-8
656.6666666666666,3.719605324657859e-8,-7.744835788962827e-8,3.7201160907329724e-8,-7.744490133632098e-8
663.3333333333334,3.137515067498631e-8,-6.748053647756337e-8,3.138114559320115e-8,-6.747645251437006e-8
670.0,2.6942028951674692e-8,-5.951925633919202e-8,2.69490897153446e-8,-5.951460551045784e-8
676.6666666666666,2.3490655594868487e-8,-5.2950951366748964e-8,2.3498843582103746e-8,-5.294543292677645e-8
683.3333333333334,2.079767734660712e-8,-4.740827029350455e-8,2.080721364094984e-8,-4.740223609189798e-8
690.0,1.8718286519759604e-8,-4.266550792856961e-8,1.8729418904683826e-8,-4.2659080179419105e-8
696.6666666666666,1.7145175562723243e-8,-3.8577504062066555e-8,1.715815951541799e-8,-3.857047055078056e-8
703.3333333333334,1.599209160731395e-8,-3.5045353996376017e-8,1.6007143788243638e-8,-3.503793166714786e-8
710.0,1.5186911013967795e-8,-3.1997407285842914e-8,1.520433947632682e-8,-3.1989545945521056e-8
716.6666666666666,1.4668359379665995e-8,-2.9378722689181944e-8,1.4688500193926757e-8,-2.937048630968775e-8
723.3333333333334,1.4384120065810835e-8,-2.7145148753617945e-8,1.4407567583418768e-8,-2.7136448288445082e-8
730.0,1.4289488185905122e-8,-2.5259930560237468e-8,1.4316401841796278e-8,-2.5251156188232925e-8
736.6666666666666,1.4346270080785084e-8,-2.3691702075002437e-8,1.437719756580691e-8,-2.3682873440122876e-8
743.3333333333334,1.4521829102793957e-8,-2.241324591479545e-8,1.4557426375461091e-8,-2.240454719526497e-8
750.0,1.478824727886176e-8,-2.14006850810461e-8,1.4829230998714139e-8,-2.1392257387731207e-8
756.6666666666666,1.5121592354700824e-8,-2.0632924001586733e-8,1.5168678046961758e-8,-2.0625013696928818e-8
763.3333333333334,1.5501283170674557e-8,-2.009123882254783e-8,1.5555023580304807e-8,-2.008457276048148e-8
770.0,1.590954531751044e-8,-1.975896160978461e-8,1.5971194322617065e-8,-1.9753727720228653e-8
776.6666666666666,1.633094764342134e-8,-1.9621227376115686e-8,1.64014601011786e-8,-1.9618142665933647e-8
783.3333333333334,1.675200952318272e-8,-1.9664766061819402e-8,1.6832404448052786e-8,-1.9664667760821432e-8
790.0,1.716086891777241e-8,-1.987772885171548e-8,1.7252537709566697e-8,-1.9881616886152643e-8
796.6666666666666,1.7547001929326425e-8,-2.02495422929572e-8,1.7651039740940178e-8,-2.0258728028466066e-8
803.3333333333334,1.7900985542797918e-8,-2.0770786109409974e-8,1.8019059666585237e-8,-2.0786891496982207e-8
810.0,1.8214296331255794e-8,-2.1433092252081413e-8,1.834786544918643e-8,-2.1458036059129882e-8
816.6666666666666,1.847913889900579e-8,-2.2229064089103913e-8,1.8629504516809446e-8,-2.226536111038513e-8
823.3333333333334,1.8688298543206498e-8,-2.3152216040458592e-8,1.8856853678528297e-8,-2.3202782184483795e-8
830.0,1.883501274709757e-8,-2.419693559882961e-8,1.902298230049837e-8,-2.4265369624743015e-8
836.6666666666666,1.8912855249813027e-8,-2.5358471595978604e-8,1.912098159806419e-8,-2.5448872431610427e-8
843.3333333333334,1.891562392330698e-8,-2.6632954566146333e-8,1.914416962733867e-8,-2.675017602982166e-8
850.0,1.8837218667497725e-8,-2.8017456376379823e-8,1.908574542852648e-8,-2.8166928878192722e-8

==> graphics/results/waveguide2/transient_data.csv <==
t, data1, data2, data3
-2.122065907891938,  0.00033551116316479936 , 0.00016852189925542493  ,  8.230507203500881e-5
-2.1093335124445862,  0.0003692106059569277 , 0.000186200620124678  ,  9.131092006827336e-5
-2.096601116997235,  0.0004060609327787865 , 0.0002056154314571854  ,  0.0001012433795546045
-2.0838687215498832,  0.00044633207112837963 , 0.0002269238257936635  ,  0.00011219115479762719
-2.0711363261025313,  0.000490314601557093 , 0.00025029622628042143  ,  0.00012425071890876784
-2.0584039306551802,  0.000538321103662971 , 0.0002759169139346868  ,  0.00013752691947990672
-2.0456715352078283,  0.0005906875687095999 , 0.0003039850087694903  ,  0.000152133624138757
-2.032939139760477,  0.0006477748803185362 , 0.0003347155067630382  ,  0.0001681944079242341
-2.020206744313125,  0.0007099703645378422 , 0.0003683403746256546  ,  0.00018584328444921157
-2.0074743488657734,  0.0007776894104234377 , 0.0004051097042716335  ,  0.00020522548284185823
-1.9947419534184216,  0.0008513771620824904 , 0.00044529292884400146  ,  0.00022649827247344905
-1.98200955797107,  0.000931510282917887 , 0.0004891801020667844  ,  0.0002498318374892557
-1.9692771625237186,  0.0010185987925789316 , 0.0005370832426086464  ,  0.0002754102031589855
-1.956544767076367,  0.0011131879768647695 , 0.0005893377450338927  ,  0.0003034322160533734
-1.9438123716290152,  0.0012158603705427014 , 0.0006463038587938634  ,  0.00033411258003283856
-1.9310799761816637,  0.001327237812732666 , 0.0007083682365629336  ,  0.00036768295000180604
-1.918347580734312,  0.0014479835741708705 , 0.0007759455530621947  ,  0.00040439308533712643
-1.9056151852869603,  0.0015788045552992363 , 0.0008494801953236365  ,  0.000444512064840102
-1.8928827898396088,  0.0017204535537321747 , 0.000929448025140052  ,  0.0004883295649877743
-1.8801503943922573,  0.0018737315992280242 , 0.0010163582142110462  ,  0.000536157203169305
-1.8674179989449053,  0.0020394903538385354 , 0.0011107551522399292  ,  0.000588329947486326
-1.8546856034975538,  0.0022186345744262116 , 0.0012132204279489789  ,  0.0006452075945709761
-1.8419532080502021,  0.002412124634225763 , 0.0013243748826749899  ,  0.0007071763167307882
-1.8292208126028506,  0.002620979099582644 , 0.001444880735863084  ,  0.0007746502795646301
-1.816488417155499,  0.002846277357428967 , 0.0015754437814189956  ,  0.0008480733310073306
-1.8037560217081472,  0.0030891622884553125 , 0.0017168156534786683  ,  0.000927920762551414
-1.7910236262607957,  0.0033508429803071004 , 0.0018697961597351931  ,  0.0010147011431614272
-1.778291230813444,  0.0036325974744768866 , 0.002035235680005001  ,  0.001108958226138859
-1.7655588353660925,  0.003935775539880668 , 0.002214037627239909  ,  0.0012112729289122455
-1.752826439918741,  0.004261801465398251 , 0.0024071609676712563  ,  0.0013222653854174141
-1.740094044471389,  0.004612176862926902 , 0.0026156227962343807  ,  0.0014425970703956217
-1.7273616490240375,  0.004988483471745624 , 0.0028405009628446327  ,  0.001572972994572147
-1.714629253576686,  0.005392385954217045 , 0.003082936744507068  ,  0.0017141439692840875
-1.7018968581293343,  0.005825634672067483 , 0.0033441375575933787  ,  0.0018669089387029511
-1.6891644626819826,  0.006290068431686205 , 0.003625379703986063  ,  0.0020321173773450636
-1.676432067234631,  0.006787617186075646 , 0.003928011144080321  ,  0.002210671750080464
-1.6636996717872794,  0.00732030468026871 , 0.004253454288959938  ,  0.0024035300313384024
-1.6509672763399277,  0.007890251026211189 , 0.004603208803297456  ,  0.0026117082796658915
-1.6382348808925762,  0.008499675192291303 , 0.004978854409806742  ,  0.0028362832632238474
-1.6255024854452247,  0.009150897391888272 , 0.005382053685285434  ,  0.0030783951312052015
-1.6127700899978727,  0.009846341354513594 , 0.005814554837517813  ,  0.0033392501255300766
-1.6000376945505213,  0.010588536462335879 , 0.006278194451488809  ,  0.003620123326517585
-1.5873052991031698,  0.011380119734120361 , 0.006774900192565045  ,  0.003922361425551033
-1.574572903655818,  0.012223837637880893 , 0.007306693453484766  ,  0.004247385517046398
-1.5618405082084663,  0.013122547712843486 , 0.007875691931163328  ,  0.004596693901304235
-1.5491081127611146,  0.014079219980661107 , 0.008484112118529001  ,  0.004971864889073635
-1.536375717313763,  0.015096938125207224 , 0.009134271695769402  ,  0.005374559597887709
-1.5236433218664114,  0.016178900419715612 , 0.009828591804595816  ,  0.005806524729443782
-1.5109109264190599,  0.017328420379535654 , 0.010569599188311355  ,  0.006269595316502697
-1.4981785309717084,  0.018548927118339737 , 0.011359928179772171  ,  0.00676569742697248
-1.4854461355243564,  0.01984396538526257 , 0.012202322518509601  ,  0.007296850812026331
-1.472713740077005,  0.021217195260176267 , 0.013099636977667486  ,  0.007865171484286497
-1.4599813446296535,  0.022672391484118808 , 0.014054838780693328  ,  0.008472874211289812
-1.4472489491823017,  0.024213442401803092 , 0.015071008787122536  ,  0.009122274908639757
-1.43451655373495,  0.025844348493147467 , 0.016151342426250246  ,  0.009815792916451162
-1.4217841582875985,  0.02756922047089258 , 0.017299150356954406  ,  0.010555953141910492
-1.4090517628402468,  0.029392276921611477 , 0.018517858831529926  ,  0.011345388050012957
-1.396319367392895,  0.03131784146778595 , 0.019811009741022827  ,  0.012186839483804201
-1.3835869719455436,  0.033350339429119635 , 0.02118226031924824  ,  0.013083160294752818
-1.370854576498192,  0.03549429396189218 , 0.022635382482560893  ,  0.014037315763220174
-1.3581221810508401,  0.03775432165593597 , 0.02417426178225435  ,  0.015052384788377933
-1.3453897856034887,  0.04013512756974157 , 0.025802895946566894  ,  0.01613156082636364
-1.3326573901561372,  0.042641499685275405 , 0.027525392989334412  ,  0.01727815255496108
-1.3199249947087854,  0.04527830276532788 , 0.02934596886259687  ,  0.018495584242659124
-1.307192599261434,  0.04805047159760345 , 0.03126894463081738  ,  0.019787395799580637
-1.2944602038140822,  0.05096300361132263 , 0.033298743144878934  ,  0.021157242487495443
-1.2817278083667305,  0.05402095085382652 , 0.03543988519462175  ,  0.0226088942659391
-1.2689954129193788,  0.05722941131656356 , 0.037696985119536126  ,  0.02414623475136672
-1.2562630174720273,  0.06059351960189033 , 0.040074745857985684  ,  0.02577325976627912
-1.2435306220246758,  0.0641184369243383 , 0.042577953416686805  ,  0.02749407545537796
-1.2307982265773239,  0.06780934044237928 , 0.04521147074301177  ,  0.029312895946044082
-1.2180658311299724,  0.07167141191926514 , 0.04798023098450783  ,  0.031234040530793563
-1.2053334356826209,  0.07570982571421497 , 0.05088923012119816  ,  0.03326193034985806
-1.1926010402352691,  0.07992973610807233 , 0.05394351895820481  ,  0.0354010845526642
-1.1798686447879176,  0.08433626397054848 , 0.05714819446796674  ,  0.037656115917758436
-1.1671362493405657,  0.08893448277929815 , 0.060508390473489035  ,  0.04003172591164034
-1.1544038538932142,  0.09372940400433145 , 0.0640292676661494  ,  0.04253269916804155
-1.1416714584458627,  0.09872596187464273 , 0.06771600295412351  ,  0.04516389737041211
-1.128939062998511,  0.10392899754741741 , 0.07157377813980922  ,  0.04793025252176558
-1.1162066675511595,  0.10934324270375446 , 0.07560776792762519  ,  0.05083675958758407
-1.1034742721038076,  0.11497330259849609 , 0.07982312726606147  ,  0.05388846849919961
-1.090741876656456,  0.12082363859547633 , 0.08422497803114758  ,  0.05709047550694879
-1.0780094812091046,  0.12689855022326682 , 0.0888183950614385  ,  0.06044791387444535
-1.0652770857617528,  0.13320215679029587 , 0.09360839155798158  ,  0.06396594390752587
-1.0525446903144013,  0.13973837860202673 , 0.09859990386599479  ,  0.06764974231380101
-1.0398122948670494,  0.14651091782668327 , 0.10379777565865787  ,  0.07150449089127844
-1.027079899419698,  0.15352323905978385 , 0.10920674154663727  ,  0.07553536454721549
-1.0143475039723464,  0.160778549641469 , 0.1148314101411744  ,  0.07974751865120597
-1.0016151085249947,  0.16827977978426062 , 0.12067624660159451  ,  0.08414607572948692
-0.9888827130776431,  0.17602956257244595 , 0.1267455547025437  ,  0.08873611151058354
-0.9761503176302914,  0.18403021389772092 , 0.13304345845941543  ,  0.0935226403356563
-0.9634179221829398,  0.19228371239902195 , 0.13957388335494475  ,  0.09851059995029184
-0.9506855267355883,  0.2007916794776069 , 0.14634053721294418  ,  0.10370483569795058
-0.9379531312882365,  0.2095553594613859 , 0.15334689076968877  ,  0.10911008413886278
-0.9252207358408849,  0.21857559999522713 , 0.1605961579966673  ,  0.11473095612180981
-0.9124883403935334,  0.22785283273645004 , 0.1680912762322426  ,  0.12057191933995055
-0.8997559449461816,  0.2373870544369406 , 0.17583488618348722  ,  0.126637280405613
-0.8870235494988301,  0.24717780849526083 , 0.1838293118625061  ,  0.1329311664827721
-0.8742911540514784,  0.2572241670637551 , 0.19207654052530374  ,  0.13945750651974442
-0.8615587586041268,  0.26752471379695114 , 0.2005782026840953  ,  0.14622001212842756
-0.8488263631567753,  0.2780775273285024 , 0.20933555226694994  ,  0.15322215816019538
-0.8360939677094235,  0.28888016556449386 , 0.21834944700150152  ,  0.16046716303228162
-0.823361572262072,  0.2999296508811211 , 0.22762032910188082  ,  0.16795796886213876
-0.8106291768147202,  0.3112224563145305 , 0.2371482063401364  ,  0.1756972214708265
-0.7978967813673686,  0.32275449282997326 , 0.246932633585702  ,  0.18368725031992084
-0.7851643859200171,  0.334521097756348 , 0.2569726948975344  ,  0.19193004844974473
-0.7724319904726653,  0.3465170244706915 , 0.26726698625564416  ,  0.20042725248985407
-0.7596995950253138,  0.3587364334152033 , 0.2778135990186761  ,  0.20918012281566398
-0.7469671995779621,  0.37117288452695635 , 0.2886101041960374  ,  0.2181895239278338
-0.7342348041306105,  0.383819331157553 , 0.29965353762186364  ,  0.22745590513352565
-0.721502408683259,  0.3966681155566175 , 0.3109403861192322  ,  0.236979281610887
-0.7087700132359072,  0.40971096598919354 , 0.32246657474137513  ,  0.24675921594005468
-0.6960376177885557,  0.42293899555282266 , 0.3342274551763026  ,  0.25679480018562517
-0.6833052223412039,  0.4363427027553419 , 0.346217795399096  ,  0.26708463861683857
-0.6705728268938523,  0.44991197390924714 , 0.3584317706550172  ,  0.27762683115269904
-0.6578404314465008,  0.4636360873928547 , 0.3708629558529439  ,  0.28841895761982894
-0.645108035999149,  0.47750371982245526 , 0.3835043194473209  ,  0.29945806291107613
-0.6323756405517975,  0.4915029541732233 , 0.39634821888177135  ,  0.3107406431326719
-0.6196432451044458,  0.5056212898798369 , 0.4093863976651716  ,  0.32226263282713463
-0.6069108496570942,  0.5198456549405979 , 0.4226099841457588  ,  0.334019393358043
-0.5941784542097427,  0.5341624200413579 , 0.43600949204442135  ,  0.34600570254130714
-0.5814460587623909,  0.5485574147077765 , 0.44957482280339583  ,  0.35821574560562386
-0.5687136633150394,  0.5630159454863808 , 0.4632952698004666  ,  0.3706431075623642
-0.5559812678676876,  0.5775228161466381 , 0.47715952447319654  ,  0.3832807670622935
-0.543248872420336,  0.5920623498877722 , 0.49115568439100143  ,  0.3961210918131528
-0.5305164769729845,  0.6066184135254461 , 0.5052712633064137  ,  0.4091558356283426
-0.5177840815256327,  0.6211744436246999 , 0.5194932032090211  ,  0.4223761371726688
-0.5050516860782812,  0.63571347453674 , 0.5338078883993694  ,  0.43577252046639003
-0.49231929063092966,  0.6502181682883502 , 0.5482011615906505  ,  0.44933489720363834
-0.4795868951835779,  0.6646708462639007 , 0.5626583420395559  ,  0.46305257093568275
-0.46685449973622634,  0.6790535226112016 , 0.5771642456982343  ,  0.4769142431634846
-0.4541221042888746,  0.6933479392938268 , 0.5917032073718634  ,  0.49090802137758244
-0.44138970884152307,  0.7075356027040957 , 0.6062591048562735  ,  0.5050214290765447
-0.4286573133941715,  0.7215978217426494 , 0.6208153850232845  ,  0.5192414177880813
-0.41592491794681974,  0.735515747262588 , 0.6353550918108336  ,  0.5335543811094366
-0.4031925224994682,  0.7492704127684596 , 0.6498608960669977  ,  0.5479461707759077
-0.39046012705211647,  0.7628427762530752 , 0.6643151271885154  ,  0.5624021147582982
-0.3777277316047649,  0.7762137630481996 , 0.6786998064845781  ,  0.5769070373818603
-0.36499533615741336,  0.7893643095586985 , 0.6929966821896458  ,  0.591445281450806
-0.3522629407100616,  0.802275407743722 , 0.7071872660385267  ,  0.6060007323538658
-0.33953054526271004,  0.8149281502030424 , 0.7212528713110838  ,  0.6205568441176468
-0.3267981498153583,  0.8273037757217613 , 0.735174652243637  ,  0.6350966673657411
-0.31406575436800677,  0.8393837151222916 , 0.7489336446984722  ,  0.649602879132725
-0.3013333589206552,  0.8511496372688494 , 0.7625108079738574  ,  0.6640578144733792
-0.28860096347330344,  0.8625834950666764 , 0.7758870676312132  ,  0.6784434997987333
-0.2758685680259519,  0.8736675712958839 , 0.7890433592090987  ,  0.6927416878619173
-0.26313617257860017,  0.8843845241181906 , 0.8019606726876056  ,  0.706933894308339
-0.2504037771312486,  0.8947174320939388 , 0.814620097561535  ,  0.7210014356964701
-0.23767138168389706,  0.9046498385466137 , 0.8270028683757114  ,  0.7349254688875209
-0.22493898623654532,  0.9141657951127043 , 0.8390904105712398  ,  0.7486870316946056
-0.21220659078919354,  0.9232499043160953 , 0.8508643864882965  ,  0.7622670846746656
-0.19947419534184221,  0.9318873610083065 , 0.862306741367473  ,  0.7756465539394795
-0.18674179989449047,  0.9400639925187725 , 0.8733997491899099  ,  0.7888063748555901
-0.1740094044471387,  0.9477662973629883 , 0.8841260581941146  ,  0.8017275364969734
-0.16127700899978736,  0.9549814823607171 , 0.8944687359073749  ,  0.8143911267087783
-0.14854461355243562,  0.9616974980215499 , 0.9044113135285043  ,  0.8267783776355415
-0.13581221810508384,  0.9679030720609106 , 0.9139378295000979  ,  0.8388707115629495
-0.12307982265773253,  0.9735877409160792 , 0.9230328721091091  ,  0.8506497869185262
-0.11034742721038077,  0.9787418791389362 , 0.9316816209573918  ,  0.8620975442735722
-0.097615031763029,  0.9833567265498884 , 0.9398698871459521  ,  0.8731962521863337
-0.08488263631567725,  0.9874244130457704 , 0.9475841520208682  ,  0.8839285527247287
-0.07215024086832592,  0.9909379809633944 , 0.954811604332874  ,  0.894277506506035
-0.05941784542097416,  0.9938914049098053 , 0.9615401756677415  ,  0.9042266370907607
-0.0466854499736224,  0.9962796089801353 , 0.9677585740104753  ,  0.9137599745685006
-0.03395305452627107,  0.9980984812941869 , 0.9734563153126292  ,  0.9228620981748934
-0.02122065907891931,  0.9993448857934764 , 0.9786237529393215  ,  0.9315181777809031
-0.008488263631567556,  1.0000166712513627 , 0.9832521048802578  ,  0.9397140140984823
0.004244131815783778,  1.000112677460027 , 0.9873334786171943  ,  0.9474360774502839
0.016976527263135536,  0.9996327385693949 , 0.990860893549412  ,  0.9546715449554275
0.029708922710487293,  0.9985776835645523 , 0.9938283008880096  ,  0.9614083359883879
0.042441318157839046,  0.9969493338797332 , 0.9962306009395993  ,  0.96763514577385
0.05517371360519038,  0.9947504981584884 , 0.9980636577102886  ,  0.9733414769868318
0.06790610905254214,  0.9919849641811366 , 0.9993243107714875  ,  0.9785176692344677
0.08063850449989389,  0.9886574879919748 , 1.0000103843397938  ,  0.9831549263035938
0.09337089994724523,  0.9847737802699318 , 1.0001206935344957  ,  0.9872453410665741
0.106103295394597,  0.9803404899973365 , 0.9996550477874895  ,  0.9907819179466704
0.11883569084194874,  0.9753651854921707 , 0.9986142513918823  ,  0.9937585928536218
0.13156808628930008,  0.9698563328795448 , 0.9970001011870506  ,  0.9961702505099159
0.14430048173665183,  0.9638232720881085 , 0.9948153813895098  ,  0.9980127390984584
0.1570328771840036,  0.9572761904666502 , 0.9920638555903865  ,  0.9992828821729373
0.16976527263135535,  0.9502260941251859 , 0.9887502559516856  ,  0.9999784877830458
0.18249766807870668,  0.9426847771133672 , 0.9848802696448017  ,  1.0000983547778843
0.19523006352605843,  0.9346647885569852 , 0.9804605225856081  ,  0.9996422762621563
0.2079624589734102,  0.9261793978806877 , 0.9754985605313033  ,  0.9986110401912445
0.22069485442076153,  0.9172425582517385 , 0.9700028276144674  ,  0.9970064271027732
0.23342724986811328,  0.9078688683856639 , 0.9639826423997342  ,  0.9948312049937894
0.24615964531546505,  0.8980735328599782 , 0.9574481715582637  ,  0.9920891213642048
0.25889204076281636,  0.8878723210867814 , 0.9504104012639271  ,  0.9887848924585009
0.27162443621016813,  0.8772815250989141 , 0.9428811064239345  ,  0.9849241897489354
0.2843568316575199,  0.8663179163074745 , 0.9348728178644168  ,  0.9805136237144688
0.29708922710487123,  0.8549987013908845 , 0.9263987875990092  ,  0.9755607249803545
0.309821622552223,  0.8433414774773015 , 0.9174729523149996  ,  0.9700739228937044
0.3225540179995747,  0.831364186783029 , 0.908109895217783  ,  0.9640625216203476
0.3352864134469265,  0.8190850708696804 , 0.8983248063797428  ,  0.9575366738578456
0.34801880889427783,  0.8065226246821965 , 0.8881334417441238  ,  0.9505073522686114
0.3607512043416296,  0.7936955505284512 , 0.8775520809386939  ,  0.9429863187456088
0.3734835997889813,  0.7806227121590731 , 0.8665974840566816  ,  0.9349860916311019
0.38621599523633265,  0.7673230891033306 , 0.8552868475653267  ,  0.9265199110162793
0.39894839068368443,  0.7538157314134702 , 0.8436377595037197  ,  0.9176017022563099
0.4116807861310362,  0.7401197149657959 , 0.8316681541326313  ,  0.9082460378414507
0.42441318157838753,  0.7262540974620703 , 0.8193962661989614  ,  0.8984680977701772
0.4371455770257393,  0.7122378752695419 , 0.8068405849771179  ,  0.8882836285749587
0.449877972473091,  0.6980899412320696 , 0.7940198082479625  ,  0.8777089011552156
0.4626103679204428,  0.6838290435785054 , 0.7809527963740978  ,  0.8667606675751388
0.47534276336779413,  0.6694737460477135 , 0.7676585266273159  ,  0.8554561169864804
0.4880751588151459,  0.6550423893424181 , 0.7541560479208487  ,  0.8438128308380488
0.5008075542624977,  0.6405530540165058 , 0.74046443609466  ,  0.8318487375345404
0.513539949709849,  0.626023524892536 , 0.7266027498976189  ,  0.8195820667074672
0.5262723451572008,  0.6114712570980452 , 0.7125899878048402  ,  0.8070313032603181
0.5390047406045525,  0.5969133438008566 , 0.6984450458030075  ,  0.7942151413487504
0.5517371360519038,  0.5823664857150328 , 0.6841866762698501  ,  0.7811524384545359
0.5644695314992556,  0.5678469624404191 , 0.6698334480674188  ,  0.7678621697092362
0.5772019269466073,  0.5533706056899422 , 0.6554037079613605  ,  0.7543633826201376
0.589934322393959,  0.5389527744500063 , 0.6409155434714882  ,  0.740675152346914
0.6026667178413104,  0.5246083321105286 , 0.6263867472496979  ,  0.7268165376728004
0.6153991132886621,  0.5103516255923893 , 0.6118347830752215  ,  0.7128065378087988
0.628131508736014,  0.4961964664914192 , 0.5972767535464917  ,  0.6986640501636326
0.6408639041833653,  0.48215611424952326 , 0.5827293695423031  ,  0.6844078292058781
0.6535962996307171,  0.4682432613551997 , 0.5682089215148779  ,  0.6700564465379307
0.6663286950780688,  0.454470020567583 , 0.5537312526697065  ,  0.6556282522942952
0.6790610905254201,  0.44084791415027186 , 0.5393117340772073  ,  0.64114133796914
0.6917934859727719,  0.4273878650936083 , 0.5249652417534232  ,  0.6266135007701955
0.7045258814201236,  0.41410019029680606 , 0.5107061357375173  ,  0.6120622095879147
0.717258276867475,  0.40099459567439244 , 0.49654824118534535  ,  0.5975045726604578
0.7299906723148267,  0.38808017314487037 , 0.4825048314901898  ,  0.5829573070064804
0.7427230677621784,  0.37536539945333564 , 0.4685886134327163  ,  0.5684367096890431
0.7554554632095303,  0.3628581367740268 , 0.45481171435491924  ,  0.5539586309651476
0.7681878586568816,  0.35056563503345084 , 0.441185671344159  ,  0.5395384493666221
0.7809202541042334,  0.3384945358898386 , 0.4277214224063271  ,  0.5251910487492384
0.7936526495515851,  0.32665087830024103 , 0.4144292995996593  ,  0.5109307973382059
0.8063850449989364,  0.3150401056025979 , 0.4013190240938465  ,  0.4967715287895078
0.8191174404462882,  0.3036670740365893 , 0.38839970311244143  ,  0.4827265252780314
0.8318498358936399,  0.29253606262403403 , 0.3756798287105626  ,  0.4688085026150825
0.8445822313409913,  0.2816507843270036 , 0.3631672783339835  ,  0.4550295973897485
0.857314626788343,  0.2710143983997048 , 0.3508693171001774  ,  0.44140135612068493
0.8700470222356947,  0.260629523848507 , 0.3387926017375286  ,  0.42793472639729824
0.8827794176830466,  0.2504982539132745 , 0.32694318611387313  ,  0.4146400499820172
0.8955118131303978,  0.24062217148237938 , 0.31532652828182367  ,  0.40152705783839565
0.9082442085777497,  0.2310023653534136 , 0.3039474989648972  ,  0.38860486704321606
0.9209766040251014,  0.2216394472516709 , 0.29281039140519016  ,  0.37588197953457675
0.9337089994724527,  0.21253356951891858 , 0.28191893249073896  ,  0.36336628264217075
0.9464413949198045,  0.20368444338580505 , 0.2712762950789116  ,  0.3510650513406121
0.9591737903671562,  0.19509135774243005 , 0.2608851114299352  ,  0.33898495216175867
0.9719061858145076,  0.18675319832312787 , 0.25074748766406185  ,  0.3271320486975186
0.9846385812618593,  0.17866846722334884 , 0.24086501915442987  ,  0.3155118086206286
0.997370976709211,  0.17083530266865674 , 0.2312388067680042  ,  0.30412911214735805
1.0101033721565629,  0.16325149895825944 , 0.2218694738662784  ,  0.2929882618630137
1.0228357676039141,  0.15591452650813867 , 0.21275718397860388  ,  0.2820929938285259
1.0355681630512659,  0.14882155192171698 , 0.20390165906117175  ,  0.27144648988424025
1.0483005584986176,  0.14196945801906757 , 0.19530219825634518  ,  0.26105139106536374
1.061032953945969,  0.1353548637589192 , 0.1869576970682287  ,  0.2509098120422648
1.0737653493933208,  0.12897414399109972 , 0.1788666668723723  ,  0.24102335649803544
1.0864977448406725,  0.12282344898058455 , 0.1710272546795303  ,  0.2313931333553387
1.0992301402880238,  0.11689872364793827 , 0.1634372630758978  ,  0.22201977376461438
1.1119625357353757,  0.11119572647463963 , 0.15609417026469655  ,  0.21290344876613418
1.1246949311827275,  0.10571004802554011 , 0.1489951501371559  ,  0.204043887539217
1.1374273266300787,  0.10043712904450162 , 0.14213709230357446  ,  0.19544039615308403
1.1501597220774304,  0.09537227808306689 , 0.13551662201894019  ,  0.18709187673533204
1.1628921175247822,  0.090510688625821 , 0.1291301199403101  ,  0.1789968469758404
1.1756245129721339,  0.08584745567988128 , 0.12297374165738387  ,  0.1711534598860332
1.1883569084194854,  0.08137759179969084 , 0.11704343694065493  ,  0.16355952373581892
1.201089303866837,  0.07709604252196746 , 0.11133496865577629  ,  0.15621252209316097
1.2138216993141888,  0.07299770118926478 , 0.10584393129615124  ,  0.14910963389410017
1.22655409476154,  0.06907742314411608 , 0.10056576908974375  ,  0.14224775347410645
1.239286490208892,  0.06533003927914363 , 0.09549579363988923  ,  0.1356235104948806
1.2520188856562438,  0.06175036893181536 , 0.09062920106366813  ,  0.1292332897041091
1.264751281103595,  0.05833323211570385 , 0.08596108859509194  ,  0.12307325046919508
1.2774836765509467,  0.05507346108314334 , 0.08148647062436777  ,  0.11713934602960357
1.2902160719982985,  0.05196591121707807 , 0.07720029414780441  ,  0.11142734241616302
1.3029484674456502,  0.049005471252643984 , 0.07309745360688386  ,  0.10593283698941813
1.3156808628930017,  0.04618707283162157 , 0.06917280509825846  ,  0.10065127655292361
1.3284132583403534,  0.043505699395331984 , 0.06542117994011225  ,  0.09557797500118176
1.3411456537877051,  0.04095639442382302 , 0.06183739758331078  ,  0.0907081304657225
1.3538780492350564,  0.038534269031299515 , 0.05841627785930685  ,  0.08603684192661432
1.3666104446824083,  0.03623450892969643 , 0.05515265255947312  ,  0.08155912526042572
1.37934284012976,  0.03405238077406937 , 0.052041376343662446  ,  0.07726992869934331
1.3920752355771113,  0.03198323790508986 , 0.04907733697844722  ,  0.07316414767975492
1.404807631024463,  0.030022525505380565 , 0.0462554649081463  ,  0.06923663906212767
1.4175400264718148,  0.028165785187713024 , 0.0435707421640662  ,  0.0654822347074242
1.4302724219191667,  0.026408659034219798 , 0.04101821061988083  ,  0.061895754398607776
1.443004817366518,  0.024746893106748057 , 0.038592979602908736  ,  0.05847201809896066
1.4557372128138697,  0.023176340449307165 , 0.036290232873279774  ,  0.05520585754199154
1.4684696082612214,  0.02169296360424427 , 0.034105234984497364  ,  0.05209212715060555
1.4812020037085727,  0.020292836664323636 , 0.03203333704073682  ,  0.0491257142859706
1.4939343991559246,  0.01897214688329519 , 0.030069981867565498  ,  0.046301548829112596
1.5066667946032763,  0.017727195867819907 , 0.02821070861400649  ,  0.043614612100713004
1.5193991900506276,  0.0165544003737827 , 0.026451156805168338  ,  0.041059945126865435
1.5321315854979793,  0.015450292730072713 , 0.02478706986550558  ,  0.03863265626065971
1.544863980945331,  0.014411520912854772 , 0.023214298133609996  ,  0.03632792817141481
1.557596376392683,  0.013434848293200378 , 0.021728801390213853  ,  0.03414102421516401
1.5703287718400343,  0.01251715308069992 , 0.020326650921515803  ,  0.03206729420161489
1.583061167287386,  0.011655427485346958 , 0.019004031140451738  ,  0.030102179574261385
1.5957935627347377,  0.010846776619577586 , 0.01775724078872674  ,  0.028241218021619875
1.608525958182089,  0.01008841716187025 , 0.016582693742673432  ,  0.026480047538695074
1.621258353629441,  0.009377675802771608 , 0.015476919446006683  ,  0.024814409958765295
1.6339907490767926,  0.008711987493618272 , 0.014436562992481937  ,  0.023240153976405907
1.646723144524144,  0.008088893517579854 , 0.013458384881362447  ,  0.021753237683358736
1.6594555399714956,  0.0075060394019625136 , 0.01253926046829836  ,  0.020349730639401684
1.6721879354188474,  0.006961172689989662 , 0.011676179133928807  ,  0.01902581550078791
1.6849203308661989,  0.00645214058952502 , 0.010866243192110022  ,  0.01777778922911201
1.697652726313551,  0.005976887515427176 , 0.010106666559158255  ,  0.016602063903626948
1.7103851217609018,  0.005533452541431558 , 0.009394773205030378  ,  0.015495167160091132
1.7231175172082536,  0.005119966776648563 , 0.008727995406680346  ,  0.014453742279171511
1.7358499126556053,  0.004734650680952434 , 0.008103871823277148  ,  0.013474547947278016
1.7485823081029572,  0.004375811332717196 , 0.007520045412206156  ,  0.01255445771246187
1.761314703550309,  0.004041839661539424 , 0.006974261204114695  ,  0.011690459157681686
1.7740470989976607,  0.003731207657775561 , 0.006464363954465463  ,  0.010879652813337961
1.7867794944450124,  0.0034424655699184506 , 0.005988295688324364  ,  0.010119250830500581
1.7995118898923632,  0.0031742391000466226 , 0.005544093154288371  ,  0.009406575435717341
1.8122442853397152,  0.0029252266068037804 , 0.005129885202660714  ,  0.008739057187697383
1.8249766807870669,  0.0026941963246077507 , 0.004743890102175168  ,  0.008114233055521865
1.8377090762344186,  0.002479983607049941 , 0.00438441280874534  ,  0.007529744337348483
1.8504414716817703,  0.0022814882017305835 , 0.004049842198893373  ,  0.006983334437856267
1.863173867129122,  0.0020976715630833566 , 0.003738648279709321  ,  0.006472846521926395
1.875906262576473,  0.00192755420907681 , 0.003449379386388682  ,  0.005996221061279588
1.8886386580238248,  0.001770213127040937 , 0.003180659377595696  ,  0.005551493289998449
1.9013710534711765,  0.0016247792332560102 , 0.002931184838133317  ,  0.0051367905840560375
1.9141034489185282,  0.001490434890358351 , 0.002699722297633447  ,  0.004750329779158429
1.92683584436588,  0.0013664114860645676 , 0.0024851054732522907  ,  0.0043904144403906515
1.939568239813232,  0.0012519870761923233 , 0.002286232543628093  ,  0.004055432096339053
1.9523006352605836,  0.001146484094462126 , 0.0021020634606746845  ,  0.0037438514495504492
1.9650330307079344,  0.0010492671311008223 , 0.0019316173051146031  ,  0.0034542195743853944
1.9777654261552862,  0.0009597407818334063 , 0.0017739696910136782  ,  0.0031851591125311037
1.9904978216026379,  0.0008773475684449784 , 0.0016282502239717037  ,  0.0029353654756628955
2.00323021704999,  0.0008015659317188292 , 0.001493640017035862  ,  0.0027036040639840035
2.0159626124973413,  0.0007319082972090517 , 0.001369369267852515  ,  0.0024887075086347087
2.0286950079446933,  0.0006679192139861475 , 0.001254714900048545  ,  0.0022895729452450243
2.041427403392045,  0.0006091735662010229 , 0.0011489982713381592  ,  0.002105159325212365
2.054159798839396,  0.0005552748570456363 , 0.0010515829503865222  ,  0.0019344847706187608
2.0668921942867478,  0.0005058535644465302 , 0.000961872564029035  ,  0.0017766239780614666
2.0796245897340992,  0.0004605655676095243 , 0.0008793087160347411  ,  0.0016307056760590678
2.092356985181451,  0.00041909064333888916 , 0.0008033689782324054  ,  0.0014959101401110621
2.105089380628803,  0.0003811310308813913 , 0.0007335649544630109  ,  0.0013714667689348834
2.1178217760761546,  0.00034641006389352866 , 0.0006694404175066679  ,  0.001256651724879564
